Exploiting Per-Core Leakage: Electromagnetic Side-Channel Monitoring of Multicore Architectures

Multicore processors are increasingly adopted in embedded systems to meet growing performance demands. However, physical side-channel analysis of multicore architectures remains underexplored, as obtaining usable leakage is inherently challenging. Consequently, side-channel security research on such systems has lagged far behind, leaving a critical security gap. To address this gap, we reveal the electromagnetic leakage mechanisms in multicore architectures and, for the first time, demonstrate per-core leakage exploitation, thereby enabling physical side-channel analysis for these systems. As a practical extension, we present a non-intrusive side-channel monitoring method that achieves per-core granularity. To validate its feasibility and practicality, we implement a prototype on a heterogeneous SoC platform with an RF front-end, and evaluate on a commercial off-the-shelf quad-core embedded system, the Raspberry Pi 4B with ARM Cortex-A72 cores.

==> figure/am-simulation/type2-bb.dat <==
0.000000 0.000000
0.100000 0.000000
0.200000 0.000000
0.300000 0.000000
0.400000 0.000000
0.500000 0.000000
0.600000 0.000000
0.700000 0.000000
0.800000 0.000000
0.900000 0.000000
1.000000 0.000000
1.100000 0.000000
1.200000 0.000000
1.300000 0.000000
1.400000 0.000000
1.500000 0.000000
1.600000 0.000000
1.700000 0.000000
1.800000 0.000000
1.900000 0.000000
2.000000 0.000000
2.100000 0.000000
2.200000 0.000000
2.300000 0.000000
2.400000 0.000000
2.500000 0.000000
2.600000 0.000000
2.700000 0.000000
2.800000 0.000000
2.900000 0.000000
3.000000 0.000000
3.100000 0.000000
3.200000 0.000000
3.300000 0.000000
3.400000 0.000000
3.500000 0.000000
3.600000 0.000000
3.700000 0.000000
3.800000 0.000000
3.900000 0.000000
4.000000 0.000000
4.100000 0.000000
4.200000 0.000000
4.300000 0.000000
4.400000 0.000000
4.500000 0.000000
4.600000 0.000000
4.700000 0.000000
4.800000 0.000000
4.900000 0.000000
5.000000 0.000000
5.100000 0.000000
5.200000 0.000000
5.300000 0.000000
5.400000 0.000000
5.500000 0.000000
5.600000 0.000000
5.700000 0.000000
5.800000 0.000000
5.900000 0.000000
6.000000 0.000000
6.100000 0.000000
6.200000 0.000000
6.300000 0.000000
6.400000 0.000000
6.500000 0.000000
6.600000 0.000000
6.700000 0.000000
6.800000 0.000000
6.900000 0.000000
7.000000 0.000000
7.100000 0.000000
7.200000 0.000000
7.300000 0.000000
7.400000 0.000000
7.500000 0.000000
7.600000 0.000000
7.700000 0.000000
7.800000 0.000000
7.900000 0.000000
8.000000 0.000000
8.100000 0.000000
8.200000 0.000000
8.300000 0.000000
8.400000 0.000000
8.500000 0.000000
8.600000 0.000000
8.700000 0.000000
8.800000 0.000000
8.900000 0.000000
9.000000 0.000000
9.100000 0.000000
9.200000 0.000000
9.300000 0.000000
9.400000 0.000000
9.500000 0.000000
9.600000 0.000000
9.700000 0.000000
9.800000 0.000000
9.900000 0.000000
10.000000 0.000000
10.100000 0.000000
10.200000 0.000000
10.300000 0.000000
10.400000 0.000000
10.500000 0.000000
10.600000 0.000000
10.700000 0.000000
10.800000 0.000000
10.900000 0.000000
11.000000 0.000000
11.100000 0.000000
11.200000 0.000000
11.300000 0.000000
11.400000 0.000000
11.500000 0.000000
11.600000 0.000000
11.700000 0.000000
11.800000 0.000000
11.900000 0.000000
12.000000 0.000000
12.100000 0.000000
12.200000 0.000000
12.300000 0.000000
12.400000 0.000000
12.500000 0.000000
12.600000 0.000000
12.700000 0.000000
12.800000 0.000000
12.900000 0.000000
13.000000 0.000000
13.100000 0.000000
13.200000 0.000000
13.300000 0.000000
13.400000 0.000000
13.500000 0.000000
13.600000 0.000000
13.700000 0.000000
13.800000 0.000000
13.900000 0.000000
14.000000 0.000000
14.100000 0.000000
14.200000 0.000000
14.300000 0.000000
14.400000 0.000000
14.500000 0.000000
14.600000 0.000000
14.700000 0.000000
14.800000 0.000000
14.900000 0.000000
15.000000 0.000000
15.100000 0.000000
15.200000 0.000000
15.300000 0.000000
15.400000 0.000000
15.500000 0.000000
15.600000 0.000000
15.700000 0.000000
15.800000 0.000000
15.900000 0.000000
16.000000 0.000000
16.100000 0.000000
16.200000 0.000000
16.300000 0.000000
16.400000 0.000000
16.500000 0.000000
16.600000 0.000000
16.700000 0.000000
16.800000 0.000000
16.900000 0.000000
17.000000 0.000000
17.100000 0.000000
17.200000 0.000000
17.300000 0.000000
17.400000 0.000000
17.500000 0.000000
17.600000 0.000000
17.700000 0.000000
17.800000 0.000000
17.900000 0.000000
18.000000 0.000000
18.100000 0.000000
18.200000 0.000000
18.300000 0.000000
18.400000 0.000000
18.500000 0.000000
18.600000 0.000000
18.700000 0.000000
18.800000 0.000000
18.900000 0.000000
19.000000 0.000000
19.100000 0.000000
19.200000 0.000000
19.300000 0.000000
19.400000 0.000000
19.500000 0.000000
19.600000 0.000000
19.700000 0.000000
19.800000 0.000000
19.900000 0.000000
20.000000 0.000000
20.100000 0.000000
20.200000 0.000000
20.300000 0.000000
20.400000 0.000000
20.500000 0.000000
20.600000 0.000000
20.700000 0.000000
20.800000 0.000000
20.900000 0.000000
21.000000 0.000000
21.100000 0.000000
21.200000 0.000000
21.300000 0.000000
21.400000 0.000000
21.500000 0.000000
21.600000 0.000000
21.700000 0.000000
21.800000 0.000000
21.900000 0.000000
22.000000 0.000000
22.100000 0.000000
22.200000 0.000000
22.300000 0.000000
22.400000 0.000000
22.500000 0.000000
22.600000 0.000000
22.700000 0.000000
22.800000 0.000000
22.900000 0.000000
23.000000 0.000000
23.100000 0.000000
23.200000 0.000000
23.300000 0.000000
23.400000 0.000000
23.500000 0.000000
23.600000 0.000000
23.700000 0.000000
23.800000 0.000000
23.900000 0.000000
24.000000 0.000000
24.100000 0.000000
24.200000 0.000000
24.300000 0.000000
24.400000 0.000000
24.500000 0.000000
24.600000 0.000000
24.700000 0.000000
24.800000 0.000000
24.900000 0.000000
25.000000 13.283116
25.100000 0.000000
25.200000 0.000000
25.300000 0.000000
25.400000 0.000000
25.500000 0.000000
25.600000 0.000000
25.700000 0.000000
25.800000 0.000000
25.900000 0.000000
26.000000 0.000000
26.100000 0.000000
26.200000 0.000000
26.300000 0.000000
26.400000 0.000000
26.500000 0.000000
26.600000 0.000000
26.700000 0.000000
26.800000 0.000000
26.900000 0.000000
27.000000 0.000000
27.100000 0.000000
27.200000 0.000000
27.300000 0.000000
27.400000 0.000000
27.500000 0.000000
27.600000 0.000000
27.700000 0.000000
27.800000 0.000000
27.900000 0.000000
28.000000 0.000000
28.100000 0.000000
28.200000 0.000000
28.300000 0.000000
28.400000 0.000000
28.500000 0.000000
28.600000 0.000000
28.700000 0.000000
28.800000 0.000000
28.900000 0.000000
29.000000 0.000000
29.100000 0.000000
29.200000 0.000000
29.300000 0.000000
29.400000 0.000000
29.500000 0.000000
29.600000 0.000000
29.700000 0.000000
29.800000 0.000000
29.900000 0.000000
30.000000 0.000000
30.100000 0.000000
30.200000 0.000000
30.300000 0.000000
30.400000 0.000000
30.500000 0.000000
30.600000 0.000000
30.700000 0.000000
30.800000 0.000000
30.900000 0.000000
31.000000 0.000000
31.100000 0.000000
31.200000 0.000000
31.300000 0.000000
31.400000 0.000000
31.500000 0.000000
31.600000 0.000000
31.700000 0.000000
31.800000 0.000000
31.900000 0.000000
32.000000 0.000000
32.100000 0.000000
32.200000 0.000000
32.300000 0.000000
32.400000 0.000000
32.500000 0.000000
32.600000 0.000000
32.700000 0.000000
32.800000 0.000000
32.900000 0.000000
33.000000 0.000000
33.100000 0.000000
33.200000 0.000000
33.300000 0.000000
33.400000 0.000000
33.500000 0.000000
33.600000 0.000000
33.700000 0.000000
33.800000 0.000000
33.900000 0.000000
34.000000 0.000000
34.100000 0.000000
34.200000 0.000000
34.300000 0.000000
34.400000 0.000000
34.500000 0.000000
34.600000 0.000000
34.700000 0.000000
34.800000 0.000000
34.900000 0.000000
35.000000 0.000000
35.100000 0.000000
35.200000 0.000000
35.300000 0.000000
35.400000 0.000000
35.500000 0.000000
35.600000 0.000000
35.700000 0.000000
35.800000 0.000000
35.900000 0.000000
36.000000 0.000000
36.100000 0.000000
36.200000 0.000000
36.300000 0.000000
36.400000 0.000000
36.500000 0.000000
36.600000 0.000000
36.700000 0.000000
36.800000 0.000000
36.900000 0.000000
37.000000 0.000000
37.100000 0.000000
37.200000 0.000000
37.300000 0.000000
37.400000 0.000000
37.500000 0.000000
37.600000 0.000000
37.700000 0.000000
37.800000 0.000000
37.900000 0.000000
38.000000 0.000000
38.100000 0.000000
38.200000 0.000000
38.300000 0.000000
38.400000 0.000000
38.500000 0.000000
38.600000 0.000000
38.700000 0.000000
38.800000 0.000000
38.900000 0.000000
39.000000 0.000000
39.100000 0.000000
39.200000 0.000000
39.300000 0.000000
39.400000 0.000000
39.500000 0.000000
39.600000 0.000000
39.700000 0.000000
39.800000 0.000000
39.900000 0.000000
40.000000 0.000000
40.100000 0.000000
40.200000 0.000000
40.300000 0.000000
40.400000 0.000000
40.500000 0.000000
40.600000 0.000000
40.700000 0.000000
40.800000 0.000000
40.900000 0.000000
41.000000 0.000000
41.100000 0.000000
41.200000 0.000000
41.300000 0.000000
41.400000 0.000000
41.500000 0.000000
41.600000 0.000000
41.700000 0.000000
41.800000 0.000000
41.900000 0.000000
42.000000 0.000000
42.100000 0.000000
42.200000 0.000000
42.300000 0.000000
42.400000 0.000000
42.500000 0.000000
42.600000 0.000000
42.700000 0.000000
42.800000 0.000000
42.900000 0.000000
43.000000 0.000000
43.100000 0.000000
43.200000 0.000000
43.300000 0.000000
43.400000 0.000000
43.500000 0.000000
43.600000 0.000000
43.700000 0.000000
43.800000 0.000000
43.900000 0.000000
44.000000 0.000000
44.100000 0.000000
44.200000 0.000000
44.300000 0.000000
44.400000 0.000000
44.500000 0.000000
44.600000 0.000000
44.700000 0.000000
44.800000 0.000000
44.900000 0.000000
45.000000 0.000000
45.100000 0.000000
45.200000 0.000000
45.300000 0.000000
45.400000 0.000000
45.500000 0.000000
45.600000 0.000000
45.700000 0.000000
45.800000 0.000000
45.900000 0.000000
46.000000 0.000000
46.100000 0.000000
46.200000 0.000000
46.300000 0.000000
46.400000 0.000000
46.500000 0.000000
46.600000 0.000000
46.700000 0.000000
46.800000 0.000000
46.900000 0.000000
47.000000 0.000000
47.100000 0.000000
47.200000 0.000000
47.300000 0.000000
47.400000 0.000000
47.500000 0.000000
47.600000 0.000000
47.700000 0.000000
47.800000 0.000000
47.900000 0.000000
48.000000 0.000000
48.100000 0.000000
48.200000 0.000000
48.300000 0.000000
48.400000 0.000000
48.500000 0.000000
48.600000 0.000000
48.700000 0.000000
48.800000 0.000000
48.900000 0.000000
49.000000 0.000000
49.100000 0.000000
49.200000 0.000000
49.300000 0.000000
49.400000 0.000000
49.500000 0.000000
49.600000 0.000000
49.700000 0.000000
49.800000 0.000000
49.900000 0.000000
50.000000 6.738358
50.100000 0.000000
50.200000 0.000000
50.300000 0.000000
50.400000 0.000000
50.500000 0.000000
50.600000 0.000000
50.700000 0.000000
50.800000 0.000000
50.900000 0.000000
51.000000 0.000000
51.100000 0.000000
51.200000 0.000000
51.300000 0.000000
51.400000 0.000000
51.500000 0.000000
51.600000 0.000000
51.700000 0.000000
51.800000 0.000000
51.900000 0.000000
52.000000 0.000000
52.100000 0.000000
52.200000 0.000000
52.300000 0.000000
52.400000 0.000000
52.500000 0.000000
52.600000 0.000000
52.700000 0.000000
52.800000 0.000000
52.900000 0.000000
53.000000 0.000000
53.100000 0.000000
53.200000 0.000000
53.300000 0.000000
53.400000 0.000000
53.500000 0.000000
53.600000 0.000000
53.700000 0.000000
53.800000 0.000000
53.900000 0.000000
54.000000 0.000000
54.100000 0.000000
54.200000 0.000000
54.300000 0.000000
54.400000 0.000000
54.500000 0.000000
54.600000 0.000000
54.700000 0.000000
54.800000 0.000000
54.900000 0.000000
55.000000 0.000000
55.100000 0.000000
55.200000 0.000000
55.300000 0.000000
55.400000 0.000000
55.500000 0.000000
55.600000 0.000000
55.700000 0.000000
55.800000 0.000000
55.900000 0.000000
56.000000 0.000000
56.100000 0.000000
56.200000 0.000000
56.300000 0.000000
56.400000 0.000000
56.500000 0.000000
56.600000 0.000000
56.700000 0.000000
56.800000 0.000000
56.900000 0.000000
57.000000 0.000000
57.100000 0.000000
57.200000 0.000000
57.300000 0.000000
57.400000 0.000000
57.500000 0.000000
57.600000 0.000000
57.700000 0.000000
57.800000 0.000000
57.900000 0.000000
58.000000 0.000000
58.100000 0.000000
58.200000 0.000000
58.300000 0.000000
58.400000 0.000000
58.500000 0.000000
58.600000 0.000000
58.700000 0.000000
58.800000 0.000000
58.900000 0.000000
59.000000 0.000000
59.100000 0.000000
59.200000 0.000000
59.300000 0.000000
59.400000 0.000000
59.500000 0.000000
59.600000 0.000000
59.700000 0.000000
59.800000 0.000000
59.900000 0.000000
60.000000 0.000000
60.100000 0.000000
60.200000 0.000000
60.300000 0.000000
60.400000 0.000000
60.500000 0.000000
60.600000 0.000000
60.700000 0.000000
60.800000 0.000000
60.900000 0.000000
61.000000 0.000000
61.100000 0.000000
61.200000 0.000000
61.300000 0.000000
61.400000 0.000000
61.500000 0.000000
61.600000 0.000000
61.700000 0.000000
61.800000 0.000000
61.900000 0.000000
62.000000 0.000000
62.100000 0.000000
62.200000 0.000000
62.300000 0.000000
62.400000 0.000000
62.500000 0.000000
62.600000 0.000000
62.700000 0.000000
62.800000 0.000000
62.900000 0.000000
63.000000 0.000000
63.100000 0.000000
63.200000 0.000000
63.300000 0.000000
63.400000 0.000000
63.500000 0.000000
63.600000 0.000000
63.700000 0.000000
63.800000 0.000000
63.900000 0.000000
64.000000 0.000000
64.100000 0.000000
64.200000 0.000000
64.300000 0.000000
64.400000 0.000000
64.500000 0.000000
64.600000 0.000000
64.700000 0.000000
64.800000 0.000000
64.900000 0.000000
65.000000 0.000000
65.100000 0.000000
65.200000 0.000000
65.300000 0.000000
65.400000 0.000000
65.500000 0.000000
65.600000 0.000000
65.700000 0.000000
65.800000 0.000000
65.900000 0.000000
66.000000 0.000000
66.100000 0.000000
66.200000 0.000000
66.300000 0.000000
66.400000 0.000000
66.500000 0.000000
66.600000 0.000000
66.700000 0.000000
66.800000 0.000000
66.900000 0.000000
67.000000 0.000000
67.100000 0.000000
67.200000 0.000000
67.300000 0.000000
67.400000 0.000000
67.500000 0.000000
67.600000 0.000000
67.700000 0.000000
67.800000 0.000000
67.900000 0.000000
68.000000 0.000000
68.100000 0.000000
68.200000 0.000000
68.300000 0.000000
68.400000 0.000000
68.500000 0.000000
68.600000 0.000000
68.700000 0.000000
68.800000 0.000000
68.900000 0.000000
69.000000 0.000000
69.100000 0.000000
69.200000 0.000000
69.300000 0.000000
69.400000 0.000000
69.500000 0.000000
69.600000 0.000000
69.700000 0.000000
69.800000 0.000000
69.900000 0.000000
70.000000 0.000000
70.100000 0.000000
70.200000 0.000000
70.300000 0.000000
70.400000 0.000000
70.500000 0.000000
70.600000 0.000000
70.700000 0.000000
70.800000 0.000000
70.900000 0.000000
71.000000 0.000000
71.100000 0.000000
71.200000 0.000000
71.300000 0.000000
71.400000 0.000000
71.500000 0.000000
71.600000 0.000000
71.700000 0.000000
71.800000 0.000000
71.900000 0.000000
72.000000 0.000000
72.100000 0.000000
72.200000 0.000000
72.300000 0.000000
72.400000 0.000000
72.500000 0.000000
72.600000 0.000000
72.700000 0.000000
72.800000 0.000000
72.900000 0.000000
73.000000 0.000000
73.100000 0.000000
73.200000 0.000000
73.300000 0.000000
73.400000 0.000000
73.500000 0.000000
73.600000 0.000000
73.700000 0.000000
73.800000 0.000000
73.900000 0.000000
74.000000 0.000000
74.100000 0.000000
74.200000 0.000000
74.300000 0.000000
74.400000 0.000000
74.500000 0.000000
74.600000 0.000000
74.700000 0.000000
74.800000 0.000000
74.900000 0.000000
75.000000 5.191599
75.100000 0.000000
75.200000 0.000000
75.300000 0.000000
75.400000 0.000000
75.500000 0.000000
75.600000 0.000000
75.700000 0.000000
75.800000 0.000000
75.900000 0.000000
76.000000 0.000000
76.100000 0.000000
76.200000 0.000000
76.300000 0.000000
76.400000 0.000000
76.500000 0.000000
76.600000 0.000000
76.700000 0.000000
76.800000 0.000000
76.900000 0.000000
77.000000 0.000000
77.100000 0.000000
77.200000 0.000000
77.300000 0.000000
77.400000 0.000000
77.500000 0.000000
77.600000 0.000000
77.700000 0.000000
77.800000 0.000000
77.900000 0.000000
78.000000 0.000000
78.100000 0.000000
78.200000 0.000000
78.300000 0.000000
78.400000 0.000000
78.500000 0.000000
78.600000 0.000000
78.700000 0.000000
78.800000 0.000000
78.900000 0.000000
79.000000 0.000000
79.100000 0.000000
79.200000 0.000000
79.300000 0.000000
79.400000 0.000000
79.500000 0.000000
79.600000 0.000000
79.700000 0.000000
79.800000 0.000000
79.900000 0.000000
80.000000 0.000000
80.100000 0.000000
80.200000 0.000000
80.300000 0.000000
80.400000 0.000000
80.500000 0.000000
80.600000 0.000000
80.700000 0.000000
80.800000 0.000000
80.900000 0.000000
81.000000 0.000000
81.100000 0.000000
81.200000 0.000000
81.300000 0.000000
81.400000 0.000000
81.500000 0.000000
81.600000 0.000000
81.700000 0.000000
81.800000 0.000000
81.900000 0.000000
82.000000 0.000000
82.100000 0.000000
82.200000 0.000000
82.300000 0.000000
82.400000 0.000000
82.500000 0.000000
82.600000 0.000000
82.700000 0.000000
82.800000 0.000000
82.900000 0.000000
83.000000 0.000000
83.100000 0.000000
83.200000 0.000000
83.300000 0.000000
83.400000 0.000000
83.500000 0.000000
83.600000 0.000000
83.700000 0.000000
83.800000 0.000000
83.900000 0.000000
84.000000 0.000000
84.100000 0.000000
84.200000 0.000000
84.300000 0.000000
84.400000 0.000000
84.500000 0.000000
84.600000 0.000000
84.700000 0.000000
84.800000 0.000000
84.900000 0.000000
85.000000 0.000000
85.100000 0.000000
85.200000 0.000000
85.300000 0.000000
85.400000 0.000000
85.500000 0.000000
85.600000 0.000000
85.700000 0.000000
85.800000 0.000000
85.900000 0.000000
86.000000 0.000000
86.100000 0.000000
86.200000 0.000000
86.300000 0.000000
86.400000 0.000000
86.500000 0.000000
86.600000 0.000000
86.700000 0.000000
86.800000 0.000000
86.900000 0.000000
87.000000 0.000000
87.100000 0.000000
87.200000 0.000000
87.300000 0.000000
87.400000 0.000000
87.500000 0.000000
87.600000 0.000000
87.700000 0.000000
87.800000 0.000000
87.900000 0.000000
88.000000 0.000000
88.100000 0.000000
88.200000 0.000000
88.300000 0.000000
88.400000 0.000000
88.500000 0.000000
88.600000 0.000000
88.700000 0.000000
88.800000 0.000000
88.900000 0.000000
89.000000 0.000000
89.100000 0.000000
89.200000 0.000000
89.300000 0.000000
89.400000 0.000000
89.500000 0.000000
89.600000 0.000000
89.700000 0.000000
89.800000 0.000000
89.900000 0.000000
90.000000 0.000000
90.100000 0.000000
90.200000 0.000000
90.300000 0.000000
90.400000 0.000000
90.500000 0.000000
90.600000 0.000000
90.700000 0.000000
90.800000 0.000000
90.900000 0.000000
91.000000 0.000000
91.100000 0.000000
91.200000 0.000000
91.300000 0.000000
91.400000 0.000000
91.500000 0.000000
91.600000 0.000000
91.700000 0.000000
91.800000 0.000000
91.900000 0.000000
92.000000 0.000000
92.100000 0.000000
92.200000 0.000000
92.300000 0.000000
92.400000 0.000000
92.500000 0.000000
92.600000 0.000000
92.700000 0.000000
92.800000 0.000000
92.900000 0.000000
93.000000 0.000000
93.100000 0.000000
93.200000 0.000000
93.300000 0.000000
93.400000 0.000000
93.500000 0.000000
93.600000 0.000000
93.700000 0.000000
93.800000 0.000000
93.900000 0.000000
94.000000 0.000000
94.100000 0.000000
94.200000 0.000000
94.300000 0.000000
94.400000 0.000000
94.500000 0.000000
94.600000 0.000000
94.700000 0.000000
94.800000 0.000000
94.900000 0.000000
95.000000 0.000000
95.100000 0.000000
95.200000 0.000000
95.300000 0.000000
95.400000 0.000000
95.500000 0.000000
95.600000 0.000000
95.700000 0.000000
95.800000 0.000000
95.900000 0.000000
96.000000 0.000000
96.100000 0.000000
96.200000 0.000000
96.300000 0.000000
96.400000 0.000000
96.500000 0.000000
96.600000 0.000000
96.700000 0.000000
96.800000 0.000000
96.900000 0.000000
97.000000 0.000000
97.100000 0.000000
97.200000 0.000000
97.300000 0.000000
97.400000 0.000000
97.500000 0.000000
97.600000 0.000000
97.700000 0.000000
97.800000 0.000000
97.900000 0.000000
98.000000 0.000000
98.100000 0.000000
98.200000 0.000000
98.300000 0.000000
98.400000 0.000000
98.500000 0.000000
98.600000 0.000000
98.700000 0.000000
98.800000 0.000000
98.900000 0.000000
99.000000 0.000000
99.100000 0.000000
99.200000 0.000000
99.300000 0.000000
99.400000 0.000000
99.500000 0.000000
99.600000 0.000000
99.700000 0.000000
99.800000 0.000000
99.900000 0.000000
100.000000 2.033489
100.100000 0.000000
100.200000 0.000000
100.300000 0.000000
100.400000 0.000000
100.500000 0.000000
100.600000 0.000000
100.700000 0.000000
100.800000 0.000000
100.900000 0.000000
101.000000 0.000000
101.100000 0.000000
101.200000 0.000000
101.300000 0.000000
101.400000 0.000000
101.500000 0.000000
101.600000 0.000000
101.700000 0.000000
101.800000 0.000000
101.900000 0.000000
102.000000 0.000000
102.100000 0.000000
102.200000 0.000000
102.300000 0.000000
102.400000 0.000000
102.500000 0.000000
102.600000 0.000000
102.700000 0.000000
102.800000 0.000000
102.900000 0.000000
103.000000 0.000000
103.100000 0.000000
103.200000 0.000000
103.300000 0.000000
103.400000 0.000000
103.500000 0.000000
103.600000 0.000000
103.700000 0.000000
103.800000 0.000000
103.900000 0.000000
104.000000 0.000000
104.100000 0.000000
104.200000 0.000000
104.300000 0.000000
104.400000 0.000000
104.500000 0.000000
104.600000 0.000000
104.700000 0.000000
104.800000 0.000000
104.900000 0.000000
105.000000 0.000000
105.100000 0.000000
105.200000 0.000000
105.300000 0.000000
105.400000 0.000000
105.500000 0.000000
105.600000 0.000000
105.700000 0.000000
105.800000 0.000000
105.900000 0.000000
106.000000 0.000000
106.100000 0.000000
106.200000 0.000000
106.300000 0.000000
106.400000 0.000000
106.500000 0.000000
106.600000 0.000000
106.700000 0.000000
106.800000 0.000000
106.900000 0.000000
107.000000 0.000000
107.100000 0.000000
107.200000 0.000000
107.300000 0.000000
107.400000 0.000000
107.500000 0.000000
107.600000 0.000000
107.700000 0.000000
107.800000 0.000000
107.900000 0.000000
108.000000 0.000000
108.100000 0.000000
108.200000 0.000000
108.300000 0.000000
108.400000 0.000000
108.500000 0.000000
108.600000 0.000000
108.700000 0.000000
108.800000 0.000000
108.900000 0.000000
109.000000 0.000000
109.100000 0.000000
109.200000 0.000000
109.300000 0.000000
109.400000 0.000000
109.500000 0.000000
109.600000 0.000000
109.700000 0.000000
109.800000 0.000000
109.900000 0.000000
110.000000 0.000000
110.100000 0.000000
110.200000 0.000000
110.300000 0.000000
110.400000 0.000000
110.500000 0.000000
110.600000 0.000000
110.700000 0.000000
110.800000 0.000000
110.900000 0.000000
111.000000 0.000000
111.100000 0.000000
111.200000 0.000000
111.300000 0.000000
111.400000 0.000000
111.500000 0.000000
111.600000 0.000000
111.700000 0.000000
111.800000 0.000000
111.900000 0.000000
112.000000 0.000000
112.100000 0.000000
112.200000 0.000000
112.300000 0.000000
112.400000 0.000000
112.500000 0.000000
112.600000 0.000000
112.700000 0.000000
112.800000 0.000000
112.900000 0.000000
113.000000 0.000000
113.100000 0.000000
113.200000 0.000000
113.300000 0.000000
113.400000 0.000000
113.500000 0.000000
113.600000 0.000000
113.700000 0.000000
113.800000 0.000000
113.900000 0.000000
114.000000 0.000000
114.100000 0.000000
114.200000 0.000000
114.300000 0.000000
114.400000 0.000000
114.500000 0.000000
114.600000 0.000000
114.700000 0.000000
114.800000 0.000000
114.900000 0.000000
115.000000 0.000000
115.100000 0.000000
115.200000 0.000000
115.300000 0.000000
115.400000 0.000000
115.500000 0.000000
115.600000 0.000000
115.700000 0.000000
115.800000 0.000000
115.900000 0.000000
116.000000 0.000000
116.100000 0.000000
116.200000 0.000000
116.300000 0.000000
116.400000 0.000000
116.500000 0.000000
116.600000 0.000000
116.700000 0.000000
116.800000 0.000000
116.900000 0.000000
117.000000 0.000000
117.100000 0.000000
117.200000 0.000000
117.300000 0.000000
117.400000 0.000000
117.500000 0.000000
117.600000 0.000000
117.700000 0.000000
117.800000 0.000000
117.900000 0.000000
118.000000 0.000000
118.100000 0.000000
118.200000 0.000000
118.300000 0.000000
118.400000 0.000000
118.500000 0.000000
118.600000 0.000000
118.700000 0.000000
118.800000 0.000000
118.900000 0.000000
119.000000 0.000000
119.100000 0.000000
119.200000 0.000000
119.300000 0.000000
119.400000 0.000000
119.500000 0.000000
119.600000 0.000000
119.700000 0.000000
119.800000 0.000000
119.900000 0.000000
120.000000 0.000000
120.100000 0.000000
120.200000 0.000000
120.300000 0.000000
120.400000 0.000000
120.500000 0.000000
120.600000 0.000000
120.700000 0.000000
120.800000 0.000000
120.900000 0.000000
121.000000 0.000000
121.100000 0.000000
121.200000 0.000000
121.300000 0.000000
121.400000 0.000000
121.500000 0.000000
121.600000 0.000000
121.700000 0.000000
121.800000 0.000000
121.900000 0.000000
122.000000 0.000000
122.100000 0.000000
122.200000 0.000000
122.300000 0.000000
122.400000 0.000000
122.500000 0.000000
122.600000 0.000000
122.700000 0.000000
122.800000 0.000000
122.900000 0.000000
123.000000 0.000000
123.100000 0.000000
123.200000 0.000000
123.300000 0.000000
123.400000 0.000000
123.500000 0.000000
123.600000 0.000000
123.700000 0.000000
123.800000 0.000000
123.900000 0.000000
124.000000 0.000000
124.100000 0.000000
124.200000 0.000000
124.300000 0.000000
124.400000 0.000000
124.500000 0.000000
124.600000 0.000000
124.700000 0.000000
124.800000 0.000000
124.900000 0.000000
125.000000 1.414519
125.100000 0.000000
125.200000 0.000000
125.300000 0.000000
125.400000 0.000000
125.500000 0.000000
125.600000 0.000000
125.700000 0.000000
125.800000 0.000000
125.900000 0.000000
126.000000 0.000000
126.100000 0.000000
126.200000 0.000000
126.300000 0.000000
126.400000 0.000000
126.500000 0.000000
126.600000 0.000000
126.700000 0.000000
126.800000 0.000000
126.900000 0.000000
127.000000 0.000000
127.100000 0.000000
127.200000 0.000000
127.300000 0.000000
127.400000 0.000000
127.500000 0.000000
127.600000 0.000000
127.700000 0.000000
127.800000 0.000000
127.900000 0.000000
128.000000 0.000000
128.100000 0.000000
128.200000 0.000000
128.300000 0.000000
128.400000 0.000000
128.500000 0.000000
128.600000 0.000000
128.700000 0.000000
128.800000 0.000000
128.900000 0.000000
129.000000 0.000000
129.100000 0.000000
129.200000 0.000000
129.300000 0.000000
129.400000 0.000000
129.500000 0.000000
129.600000 0.000000
129.700000 0.000000
129.800000 0.000000
129.900000 0.000000
130.000000 0.000000
130.100000 0.000000
130.200000 0.000000
130.300000 0.000000
130.400000 0.000000
130.500000 0.000000
130.600000 0.000000
130.700000 0.000000
130.800000 0.000000
130.900000 0.000000
131.000000 0.000000
131.100000 0.000000
131.200000 0.000000
131.300000 0.000000
131.400000 0.000000
131.500000 0.000000
131.600000 0.000000
131.700000 0.000000
131.800000 0.000000
131.900000 0.000000
132.000000 0.000000
132.100000 0.000000
132.200000 0.000000
132.300000 0.000000
132.400000 0.000000
132.500000 0.000000
132.600000 0.000000
132.700000 0.000000
132.800000 0.000000
132.900000 0.000000
133.000000 0.000000
133.100000 0.000000
133.200000 0.000000
133.300000 0.000000
133.400000 0.000000
133.500000 0.000000
133.600000 0.000000
133.700000 0.000000
133.800000 0.000000
133.900000 0.000000
134.000000 0.000000
134.100000 0.000000
134.200000 0.000000
134.300000 0.000000
134.400000 0.000000
134.500000 0.000000
134.600000 0.000000
134.700000 0.000000
134.800000 0.000000
134.900000 0.000000
135.000000 0.000000
135.100000 0.000000
135.200000 0.000000
135.300000 0.000000
135.400000 0.000000
135.500000 0.000000
135.600000 0.000000
135.700000 0.000000
135.800000 0.000000
135.900000 0.000000
136.000000 0.000000
136.100000 0.000000
136.200000 0.000000
136.300000 0.000000
136.400000 0.000000
136.500000 0.000000
136.600000 0.000000
136.700000 0.000000
136.800000 0.000000
136.900000 0.000000
137.000000 0.000000
137.100000 0.000000
137.200000 0.000000
137.300000 0.000000
137.400000 0.000000
137.500000 0.000000
137.600000 0.000000
137.700000 0.000000
137.800000 0.000000
137.900000 0.000000
138.000000 0.000000
138.100000 0.000000
138.200000 0.000000
138.300000 0.000000
138.400000 0.000000
138.500000 0.000000
138.600000 0.000000
138.700000 0.000000
138.800000 0.000000
138.900000 0.000000
139.000000 0.000000
139.100000 0.000000
139.200000 0.000000
139.300000 0.000000
139.400000 0.000000
139.500000 0.000000
139.600000 0.000000
139.700000 0.000000
139.800000 0.000000
139.900000 0.000000
140.000000 0.000000
140.100000 0.000000
140.200000 0.000000
140.300000 0.000000
140.400000 0.000000
140.500000 0.000000
140.600000 0.000000
140.700000 0.000000
140.800000 0.000000
140.900000 0.000000
141.000000 0.000000
141.100000 0.000000
141.200000 0.000000
141.300000 0.000000
141.400000 0.000000
141.500000 0.000000
141.600000 0.000000
141.700000 0.000000
141.800000 0.000000
141.900000 0.000000
142.000000 0.000000
142.100000 0.000000
142.200000 0.000000
142.300000 0.000000
142.400000 0.000000
142.500000 0.000000
142.600000 0.000000
142.700000 0.000000
142.800000 0.000000
142.900000 0.000000
143.000000 0.000000
143.100000 0.000000
143.200000 0.000000
143.300000 0.000000
143.400000 0.000000
143.500000 0.000000
143.600000 0.000000
143.700000 0.000000
143.800000 0.000000
143.900000 0.000000
144.000000 0.000000
144.100000 0.000000
144.200000 0.000000
144.300000 0.000000
144.400000 0.000000
144.500000 0.000000
144.600000 0.000000
144.700000 0.000000
144.800000 0.000000
144.900000 0.000000
145.000000 0.000000
145.100000 0.000000
145.200000 0.000000
145.300000 0.000000
145.400000 0.000000
145.500000 0.000000
145.600000 0.000000
145.700000 0.000000
145.800000 0.000000
145.900000 0.000000
146.000000 0.000000
146.100000 0.000000
146.200000 0.000000
146.300000 0.000000
146.400000 0.000000
146.500000 0.000000
146.600000 0.000000
146.700000 0.000000
146.800000 0.000000
146.900000 0.000000
147.000000 0.000000
147.100000 0.000000
147.200000 0.000000
147.300000 0.000000
147.400000 0.000000
147.500000 0.000000
147.600000 0.000000
147.700000 0.000000
147.800000 0.000000
147.900000 0.000000
148.000000 0.000000
148.100000 0.000000
148.200000 0.000000
148.300000 0.000000
148.400000 0.000000
148.500000 0.000000
148.600000 0.000000
148.700000 0.000000
148.800000 0.000000
148.900000 0.000000
149.000000 0.000000
149.100000 0.000000
149.200000 0.000000
149.300000 0.000000
149.400000 0.000000
149.500000 0.000000
149.600000 0.000000
149.700000 0.000000
149.800000 0.000000
149.900000 0.000000
150.000000 1.411393
150.100000 0.000000
150.200000 0.000000
150.300000 0.000000
150.400000 0.000000
150.500000 0.000000
150.600000 0.000000
150.700000 0.000000
150.800000 0.000000
150.900000 0.000000
151.000000 0.000000
151.100000 0.000000
151.200000 0.000000
151.300000 0.000000
151.400000 0.000000
151.500000 0.000000
151.600000 0.000000
151.700000 0.000000
151.800000 0.000000
151.900000 0.000000
152.000000 0.000000
152.100000 0.000000
152.200000 0.000000
152.300000 0.000000
152.400000 0.000000
152.500000 0.000000
152.600000 0.000000
152.700000 0.000000
152.800000 0.000000
152.900000 0.000000
153.000000 0.000000
153.100000 0.000000
153.200000 0.000000
153.300000 0.000000
153.400000 0.000000
153.500000 0.000000
153.600000 0.000000
153.700000 0.000000
153.800000 0.000000
153.900000 0.000000
154.000000 0.000000
154.100000 0.000000
154.200000 0.000000
154.300000 0.000000
154.400000 0.000000
154.500000 0.000000
154.600000 0.000000
154.700000 0.000000
154.800000 0.000000
154.900000 0.000000
155.000000 0.000000
155.100000 0.000000
155.200000 0.000000
155.300000 0.000000
155.400000 0.000000
155.500000 0.000000
155.600000 0.000000
155.700000 0.000000
155.800000 0.000000
155.900000 0.000000
156.000000 0.000000
156.100000 0.000000
156.200000 0.000000
156.300000 0.000000
156.400000 0.000000
156.500000 0.000000
156.600000 0.000000
156.700000 0.000000
156.800000 0.000000
156.900000 0.000000
157.000000 0.000000
157.100000 0.000000
157.200000 0.000000
157.300000 0.000000
157.400000 0.000000
157.500000 0.000000
157.600000 0.000000
157.700000 0.000000
157.800000 0.000000
157.900000 0.000000
158.000000 0.000000
158.100000 0.000000
158.200000 0.000000
158.300000 0.000000
158.400000 0.000000
158.500000 0.000000
158.600000 0.000000
158.700000 0.000000
158.800000 0.000000
158.900000 0.000000
159.000000 0.000000
159.100000 0.000000
159.200000 0.000000
159.300000 0.000000
159.400000 0.000000
159.500000 0.000000
159.600000 0.000000
159.700000 0.000000
159.800000 0.000000
159.900000 0.000000
160.000000 0.000000
160.100000 0.000000
160.200000 0.000000
160.300000 0.000000
160.400000 0.000000
160.500000 0.000000
160.600000 0.000000
160.700000 0.000000
160.800000 0.000000
160.900000 0.000000
161.000000 0.000000
161.100000 0.000000
161.200000 0.000000
161.300000 0.000000
161.400000 0.000000
161.500000 0.000000
161.600000 0.000000
161.700000 0.000000
161.800000 0.000000
161.900000 0.000000
162.000000 0.000000
162.100000 0.000000
162.200000 0.000000
162.300000 0.000000
162.400000 0.000000
162.500000 0.000000
162.600000 0.000000
162.700000 0.000000
162.800000 0.000000
162.900000 0.000000
163.000000 0.000000
163.100000 0.000000
163.200000 0.000000
163.300000 0.000000
163.400000 0.000000
163.500000 0.000000
163.600000 0.000000
163.700000 0.000000
163.800000 0.000000
163.900000 0.000000
164.000000 0.000000
164.100000 0.000000
164.200000 0.000000
164.300000 0.000000
164.400000 0.000000
164.500000 0.000000
164.600000 0.000000
164.700000 0.000000
164.800000 0.000000
164.900000 0.000000
165.000000 0.000000
165.100000 0.000000
165.200000 0.000000
165.300000 0.000000
165.400000 0.000000
165.500000 0.000000
165.600000 0.000000
165.700000 0.000000
165.800000 0.000000
165.900000 0.000000
166.000000 0.000000
166.100000 0.000000
166.200000 0.000000
166.300000 0.000000
166.400000 0.000000
166.500000 0.000000
166.600000 0.000000
166.700000 0.000000
166.800000 0.000000
166.900000 0.000000
167.000000 0.000000
167.100000 0.000000
167.200000 0.000000
167.300000 0.000000
167.400000 0.000000
167.500000 0.000000
167.600000 0.000000
167.700000 0.000000
167.800000 0.000000
167.900000 0.000000
168.000000 0.000000
168.100000 0.000000
168.200000 0.000000
168.300000 0.000000
168.400000 0.000000
168.500000 0.000000
168.600000 0.000000
168.700000 0.000000
168.800000 0.000000
168.900000 0.000000
169.000000 0.000000
169.100000 0.000000
169.200000 0.000000
169.300000 0.000000
169.400000 0.000000
169.500000 0.000000
169.600000 0.000000
169.700000 0.000000
169.800000 0.000000
169.900000 0.000000
170.000000 0.000000
170.100000 0.000000
170.200000 0.000000
170.300000 0.000000
170.400000 0.000000
170.500000 0.000000
170.600000 0.000000
170.700000 0.000000
170.800000 0.000000
170.900000 0.000000
171.000000 0.000000
171.100000 0.000000
171.200000 0.000000
171.300000 0.000000
171.400000 0.000000
171.500000 0.000000
171.600000 0.000000
171.700000 0.000000
171.800000 0.000000
171.900000 0.000000
172.000000 0.000000
172.100000 0.000000
172.200000 0.000000
172.300000 0.000000
172.400000 0.000000
172.500000 0.000000
172.600000 0.000000
172.700000 0.000000
172.800000 0.000000
172.900000 0.000000
173.000000 0.000000
173.100000 0.000000
173.200000 0.000000
173.300000 0.000000
173.400000 0.000000
173.500000 0.000000
173.600000 0.000000
173.700000 0.000000
173.800000 0.000000
173.900000 0.000000
174.000000 0.000000
174.100000 0.000000
174.200000 0.000000
174.300000 0.000000
174.400000 0.000000
174.500000 0.000000
174.600000 0.000000
174.700000 0.000000
174.800000 0.000000
174.900000 0.000000
175.000000 0.362614
175.100000 0.000000
175.200000 0.000000
175.300000 0.000000
175.400000 0.000000
175.500000 0.000000
175.600000 0.000000
175.700000 0.000000
175.800000 0.000000
175.900000 0.000000
176.000000 0.000000
176.100000 0.000000
176.200000 0.000000
176.300000 0.000000
176.400000 0.000000
176.500000 0.000000
176.600000 0.000000
176.700000 0.000000
176.800000 0.000000
176.900000 0.000000
177.000000 0.000000
177.100000 0.000000
177.200000 0.000000
177.300000 0.000000
177.400000 0.000000
177.500000 0.000000
177.600000 0.000000
177.700000 0.000000
177.800000 0.000000
177.900000 0.000000
178.000000 0.000000
178.100000 0.000000
178.200000 0.000000
178.300000 0.000000
178.400000 0.000000
178.500000 0.000000
178.600000 0.000000
178.700000 0.000000
178.800000 0.000000
178.900000 0.000000
179.000000 0.000000
179.100000 0.000000
179.200000 0.000000
179.300000 0.000000
179.400000 0.000000
179.500000 0.000000
179.600000 0.000000
179.700000 0.000000
179.800000 0.000000
179.900000 0.000000
180.000000 0.000000
180.100000 0.000000
180.200000 0.000000
180.300000 0.000000
180.400000 0.000000
180.500000 0.000000
180.600000 0.000000
180.700000 0.000000
180.800000 0.000000
180.900000 0.000000
181.000000 0.000000
181.100000 0.000000
181.200000 0.000000
181.300000 0.000000
181.400000 0.000000
181.500000 0.000000
181.600000 0.000000
181.700000 0.000000
181.800000 0.000000
181.900000 0.000000
182.000000 0.000000
182.100000 0.000000
182.200000 0.000000
182.300000 0.000000
182.400000 0.000000
182.500000 0.000000
182.600000 0.000000
182.700000 0.000000
182.800000 0.000000
182.900000 0.000000
183.000000 0.000000
183.100000 0.000000
183.200000 0.000000
183.300000 0.000000
183.400000 0.000000
183.500000 0.000000
183.600000 0.000000
183.700000 0.000000
183.800000 0.000000
183.900000 0.000000
184.000000 0.000000
184.100000 0.000000
184.200000 0.000000
184.300000 0.000000
184.400000 0.000000
184.500000 0.000000
184.600000 0.000000
184.700000 0.000000
184.800000 0.000000
184.900000 0.000000
185.000000 0.000000
185.100000 0.000000
185.200000 0.000000
185.300000 0.000000
185.400000 0.000000
185.500000 0.000000
185.600000 0.000000
185.700000 0.000000
185.800000 0.000000
185.900000 0.000000
186.000000 0.000000
186.100000 0.000000
186.200000 0.000000
186.300000 0.000000
186.400000 0.000000
186.500000 0.000000
186.600000 0.000000
186.700000 0.000000
186.800000 0.000000
186.900000 0.000000
187.000000 0.000000
187.100000 0.000000
187.200000 0.000000
187.300000 0.000000
187.400000 0.000000
187.500000 0.000000
187.600000 0.000000
187.700000 0.000000
187.800000 0.000000
187.900000 0.000000
188.000000 0.000000
188.100000 0.000000
188.200000 0.000000
188.300000 0.000000
188.400000 0.000000
188.500000 0.000000
188.600000 0.000000
188.700000 0.000000
188.800000 0.000000
188.900000 0.000000
189.000000 0.000000
189.100000 0.000000
189.200000 0.000000
189.300000 0.000000
189.400000 0.000000
189.500000 0.000000
189.600000 0.000000
189.700000 0.000000
189.800000 0.000000
189.900000 0.000000
190.000000 0.000000
190.100000 0.000000
190.200000 0.000000
190.300000 0.000000
190.400000 0.000000
190.500000 0.000000
190.600000 0.000000
190.700000 0.000000
190.800000 0.000000
190.900000 0.000000
191.000000 0.000000
191.100000 0.000000
191.200000 0.000000
191.300000 0.000000
191.400000 0.000000
191.500000 0.000000
191.600000 0.000000
191.700000 0.000000
191.800000 0.000000
191.900000 0.000000
192.000000 0.000000
192.100000 0.000000
192.200000 0.000000
192.300000 0.000000
192.400000 0.000000
192.500000 0.000000
192.600000 0.000000
192.700000 0.000000
192.800000 0.000000
192.900000 0.000000
193.000000 0.000000
193.100000 0.000000
193.200000 0.000000
193.300000 0.000000
193.400000 0.000000
193.500000 0.000000
193.600000 0.000000
193.700000 0.000000
193.800000 0.000000
193.900000 0.000000
194.000000 0.000000
194.100000 0.000000
194.200000 0.000000
194.300000 0.000000
194.400000 0.000000
194.500000 0.000000
194.600000 0.000000
194.700000 0.000000
194.800000 0.000000
194.900000 0.000000
195.000000 0.000000
195.100000 0.000000
195.200000 0.000000
195.300000 0.000000
195.400000 0.000000
195.500000 0.000000
195.600000 0.000000
195.700000 0.000000
195.800000 0.000000
195.900000 0.000000
196.000000 0.000000
196.100000 0.000000
196.200000 0.000000
196.300000 0.000000
196.400000 0.000000
196.500000 0.000000
196.600000 0.000000
196.700000 0.000000
196.800000 0.000000
196.900000 0.000000
197.000000 0.000000
197.100000 0.000000
197.200000 0.000000
197.300000 0.000000
197.400000 0.000000
197.500000 0.000000
197.600000 0.000000
197.700000 0.000000
197.800000 0.000000
197.900000 0.000000
198.000000 0.000000
198.100000 0.000000
198.200000 0.000000
198.300000 0.000000
198.400000 0.000000
198.500000 0.000000
198.600000 0.000000
198.700000 0.000000
198.800000 0.000000
198.900000 0.000000
199.000000 0.000000
199.100000 0.000000
199.200000 0.000000
199.300000 0.000000
199.400000 0.000000
199.500000 0.000000
199.600000 0.000000
199.700000 0.000000
199.800000 0.000000
199.900000 0.000000
200.000000 0.685961


==> figure/am-simulation/type2-sb.dat <==
800.100000 0.000000
800.200000 0.000000
800.300000 0.000000
800.400000 0.000000
800.500000 0.000000
800.600000 0.000000
800.700000 0.000000
800.800000 0.000000
800.900000 0.000000
801.000000 0.000000
801.100000 0.000000
801.200000 0.000000
801.300000 0.000000
801.400000 0.000000
801.500000 0.000000
801.600000 0.000000
801.700000 0.000000
801.800000 0.000000
801.900000 0.000000
802.000000 0.000000
802.100000 0.000000
802.200000 0.000000
802.300000 0.000000
802.400000 0.000000
802.500000 0.000000
802.600000 0.000000
802.700000 0.000000
802.800000 0.000000
802.900000 0.000000
803.000000 0.000000
803.100000 0.000000
803.200000 0.000000
803.300000 0.000000
803.400000 0.000000
803.500000 0.000000
803.600000 0.000000
803.700000 0.000000
803.800000 0.000000
803.900000 0.000000
804.000000 0.000000
804.100000 0.000000
804.200000 0.000000
804.300000 0.000000
804.400000 0.000000
804.500000 0.000000
804.600000 0.000000
804.700000 0.000000
804.800000 0.000000
804.900000 0.000000
805.000000 0.000000
805.100000 0.000000
805.200000 0.000000
805.300000 0.000000
805.400000 0.000000
805.500000 0.000000
805.600000 0.000000
805.700000 0.000000
805.800000 0.000000
805.900000 0.000000
806.000000 0.000000
806.100000 0.000000
806.200000 0.000000
806.300000 0.000000
806.400000 0.000000
806.500000 0.000000
806.600000 0.000000
806.700000 0.000000
806.800000 0.000000
806.900000 0.000000
807.000000 0.000000
807.100000 0.000000
807.200000 0.000000
807.300000 0.000000
807.400000 0.000000
807.500000 0.000000
807.600000 0.000000
807.700000 0.000000
807.800000 0.000000
807.900000 0.000000
808.000000 0.000000
808.100000 0.000000
808.200000 0.000000
808.300000 0.000000
808.400000 0.000000
808.500000 0.000000
808.600000 0.000000
808.700000 0.000000
808.800000 0.000000
808.900000 0.000000
809.000000 0.000000
809.100000 0.000000
809.200000 0.000000
809.300000 0.000000
809.400000 0.000000
809.500000 0.000000
809.600000 0.000000
809.700000 0.000000
809.800000 0.000000
809.900000 0.000000
810.000000 0.000000
810.100000 0.000000
810.200000 0.000000
810.300000 0.000000
810.400000 0.000000
810.500000 0.000000
810.600000 0.000000
810.700000 0.000000
810.800000 0.000000
810.900000 0.000000
811.000000 0.000000
811.100000 0.000000
811.200000 0.000000
811.300000 0.000000
811.400000 0.000000
811.500000 0.000000
811.600000 0.000000
811.700000 0.000000
811.800000 0.000000
811.900000 0.000000
812.000000 0.000000
812.100000 0.000000
812.200000 0.000000
812.300000 0.000000
812.400000 0.000000
812.500000 0.000000
812.600000 0.000000
812.700000 0.000000
812.800000 0.000000
812.900000 0.000000
813.000000 0.000000
813.100000 0.000000
813.200000 0.000000
813.300000 0.000000
813.400000 0.000000
813.500000 0.000000
813.600000 0.000000
813.700000 0.000000
813.800000 0.000000
813.900000 0.000000
814.000000 0.000000
814.100000 0.000000
814.200000 0.000000
814.300000 0.000000
814.400000 0.000000
814.500000 0.000000
814.600000 0.000000
814.700000 0.000000
814.800000 0.000000
814.900000 0.000000
815.000000 0.000000
815.100000 0.000000
815.200000 0.000000
815.300000 0.000000
815.400000 0.000000
815.500000 0.000000
815.600000 0.000000
815.700000 0.000000
815.800000 0.000000
815.900000 0.000000
816.000000 0.000000
816.100000 0.000000
816.200000 0.000000
816.300000 0.000000
816.400000 0.000000
816.500000 0.000000
816.600000 0.000000
816.700000 0.000000
816.800000 0.000000
816.900000 0.000000
817.000000 0.000000
817.100000 0.000000
817.200000 0.000000
817.300000 0.000000
817.400000 0.000000
817.500000 0.000000
817.600000 0.000000
817.700000 0.000000
817.800000 0.000000
817.900000 0.000000
818.000000 0.000000
818.100000 0.000000
818.200000 0.000000
818.300000 0.000000
818.400000 0.000000
818.500000 0.000000
818.600000 0.000000
818.700000 0.000000
818.800000 0.000000
818.900000 0.000000
819.000000 0.000000
819.100000 0.000000
819.200000 0.000000
819.300000 0.000000
819.400000 0.000000
819.500000 0.000000
819.600000 0.000000
819.700000 0.000000
819.800000 0.000000
819.900000 0.000000
820.000000 0.000000
820.100000 0.000000
820.200000 0.000000
820.300000 0.000000
820.400000 0.000000
820.500000 0.000000
820.600000 0.000000
820.700000 0.000000
820.800000 0.000000
820.900000 0.000000
821.000000 0.000000
821.100000 0.000000
821.200000 0.000000
821.300000 0.000000
821.400000 0.000000
821.500000 0.000000
821.600000 0.000000
821.700000 0.000000
821.800000 0.000000
821.900000 0.000000
822.000000 0.000000
822.100000 0.000000
822.200000 0.000000
822.300000 0.000000
822.400000 0.000000
822.500000 0.000000
822.600000 0.000000
822.700000 0.000000
822.800000 0.000000
822.900000 0.000000
823.000000 0.000000
823.100000 0.000000
823.200000 0.000000
823.300000 0.000000
823.400000 0.000000
823.500000 0.000000
823.600000 0.000000
823.700000 0.000000
823.800000 0.000000
823.900000 0.000000
824.000000 0.000000
824.100000 0.000000
824.200000 0.000000
824.300000 0.000000
824.400000 0.000000
824.500000 0.000000
824.600000 0.000000
824.700000 0.000000
824.800000 0.000000
824.900000 0.000000
825.000000 0.633919
825.100000 0.000000
825.200000 0.000000
825.300000 0.000000
825.400000 0.000000
825.500000 0.000000
825.600000 0.000000
825.700000 0.000000
825.800000 0.000000
825.900000 0.000000
826.000000 0.000000
826.100000 0.000000
826.200000 0.000000
826.300000 0.000000
826.400000 0.000000
826.500000 0.000000
826.600000 0.000000
826.700000 0.000000
826.800000 0.000000
826.900000 0.000000
827.000000 0.000000
827.100000 0.000000
827.200000 0.000000
827.300000 0.000000
827.400000 0.000000
827.500000 0.000000
827.600000 0.000000
827.700000 0.000000
827.800000 0.000000
827.900000 0.000000
828.000000 0.000000
828.100000 0.000000
828.200000 0.000000
828.300000 0.000000
828.400000 0.000000
828.500000 0.000000
828.600000 0.000000
828.700000 0.000000
828.800000 0.000000
828.900000 0.000000
829.000000 0.000000
829.100000 0.000000
829.200000 0.000000
829.300000 0.000000
829.400000 0.000000
829.500000 0.000000
829.600000 0.000000
829.700000 0.000000
829.800000 0.000000
829.900000 0.000000
830.000000 0.000000
830.100000 0.000000
830.200000 0.000000
830.300000 0.000000
830.400000 0.000000
830.500000 0.000000
830.600000 0.000000
830.700000 0.000000
830.800000 0.000000
830.900000 0.000000
831.000000 0.000000
831.100000 0.000000
831.200000 0.000000
831.300000 0.000000
831.400000 0.000000
831.500000 0.000000
831.600000 0.000000
831.700000 0.000000
831.800000 0.000000
831.900000 0.000000
832.000000 0.000000
832.100000 0.000000
832.200000 0.000000
832.300000 0.000000
832.400000 0.000000
832.500000 0.000000
832.600000 0.000000
832.700000 0.000000
832.800000 0.000000
832.900000 0.000000
833.000000 0.000000
833.100000 0.000000
833.200000 0.000000
833.300000 0.000000
833.400000 0.000000
833.500000 0.000000
833.600000 0.000000
833.700000 0.000000
833.800000 0.000000
833.900000 0.000000
834.000000 0.000000
834.100000 0.000000
834.200000 0.000000
834.300000 0.000000
834.400000 0.000000
834.500000 0.000000
834.600000 0.000000
834.700000 0.000000
834.800000 0.000000
834.900000 0.000000
835.000000 0.000000
835.100000 0.000000
835.200000 0.000000
835.300000 0.000000
835.400000 0.000000
835.500000 0.000000
835.600000 0.000000
835.700000 0.000000
835.800000 0.000000
835.900000 0.000000
836.000000 0.000000
836.100000 0.000000
836.200000 0.000000
836.300000 0.000000
836.400000 0.000000
836.500000 0.000000
836.600000 0.000000
836.700000 0.000000
836.800000 0.000000
836.900000 0.000000
837.000000 0.000000
837.100000 0.000000
837.200000 0.000000
837.300000 0.000000
837.400000 0.000000
837.500000 0.000000
837.600000 0.000000
837.700000 0.000000
837.800000 0.000000
837.900000 0.000000
838.000000 0.000000
838.100000 0.000000
838.200000 0.000000
838.300000 0.000000
838.400000 0.000000
838.500000 0.000000
838.600000 0.000000
838.700000 0.000000
838.800000 0.000000
838.900000 0.000000
839.000000 0.000000
839.100000 0.000000
839.200000 0.000000
839.300000 0.000000
839.400000 0.000000
839.500000 0.000000
839.600000 0.000000
839.700000 0.000000
839.800000 0.000000
839.900000 0.000000
840.000000 0.000000
840.100000 0.000000
840.200000 0.000000
840.300000 0.000000
840.400000 0.000000
840.500000 0.000000
840.600000 0.000000
840.700000 0.000000
840.800000 0.000000
840.900000 0.000000
841.000000 0.000000
841.100000 0.000000
841.200000 0.000000
841.300000 0.000000
841.400000 0.000000
841.500000 0.000000
841.600000 0.000000
841.700000 0.000000
841.800000 0.000000
841.900000 0.000000
842.000000 0.000000
842.100000 0.000000
842.200000 0.000000
842.300000 0.000000
842.400000 0.000000
842.500000 0.000000
842.600000 0.000000
842.700000 0.000000
842.800000 0.000000
842.900000 0.000000
843.000000 0.000000
843.100000 0.000000
843.200000 0.000000
843.300000 0.000000
843.400000 0.000000
843.500000 0.000000
843.600000 0.000000
843.700000 0.000000
843.800000 0.000000
843.900000 0.000000
844.000000 0.000000
844.100000 0.000000
844.200000 0.000000
844.300000 0.000000
844.400000 0.000000
844.500000 0.000000
844.600000 0.000000
844.700000 0.000000
844.800000 0.000000
844.900000 0.000000
845.000000 0.000000
845.100000 0.000000
845.200000 0.000000
845.300000 0.000000
845.400000 0.000000
845.500000 0.000000
845.600000 0.000000
845.700000 0.000000
845.800000 0.000000
845.900000 0.000000
846.000000 0.000000
846.100000 0.000000
846.200000 0.000000
846.300000 0.000000
846.400000 0.000000
846.500000 0.000000
846.600000 0.000000
846.700000 0.000000
846.800000 0.000000
846.900000 0.000000
847.000000 0.000000
847.100000 0.000000
847.200000 0.000000
847.300000 0.000000
847.400000 0.000000
847.500000 0.000000
847.600000 0.000000
847.700000 0.000000
847.800000 0.000000
847.900000 0.000000
848.000000 0.000000
848.100000 0.000000
848.200000 0.000000
848.300000 0.000000
848.400000 0.000000
848.500000 0.000000
848.600000 0.000000
848.700000 0.000000
848.800000 0.000000
848.900000 0.000000
849.000000 0.000000
849.100000 0.000000
849.200000 0.000000
849.300000 0.000000
849.400000 0.000000
849.500000 0.000000
849.600000 0.000000
849.700000 0.000000
849.800000 0.000000
849.900000 0.000000
850.000000 2.217509
850.100000 0.000000
850.200000 0.000000
850.300000 0.000000
850.400000 0.000000
850.500000 0.000000
850.600000 0.000000
850.700000 0.000000
850.800000 0.000000
850.900000 0.000000
851.000000 0.000000
851.100000 0.000000
851.200000 0.000000
851.300000 0.000000
851.400000 0.000000
851.500000 0.000000
851.600000 0.000000
851.700000 0.000000
851.800000 0.000000
851.900000 0.000000
852.000000 0.000000
852.100000 0.000000
852.200000 0.000000
852.300000 0.000000
852.400000 0.000000
852.500000 0.000000
852.600000 0.000000
852.700000 0.000000
852.800000 0.000000
852.900000 0.000000
853.000000 0.000000
853.100000 0.000000
853.200000 0.000000
853.300000 0.000000
853.400000 0.000000
853.500000 0.000000
853.600000 0.000000
853.700000 0.000000
853.800000 0.000000
853.900000 0.000000
854.000000 0.000000
854.100000 0.000000
854.200000 0.000000
854.300000 0.000000
854.400000 0.000000
854.500000 0.000000
854.600000 0.000000
854.700000 0.000000
854.800000 0.000000
854.900000 0.000000
855.000000 0.000000
855.100000 0.000000
855.200000 0.000000
855.300000 0.000000
855.400000 0.000000
855.500000 0.000000
855.600000 0.000000
855.700000 0.000000
855.800000 0.000000
855.900000 0.000000
856.000000 0.000000
856.100000 0.000000
856.200000 0.000000
856.300000 0.000000
856.400000 0.000000
856.500000 0.000000
856.600000 0.000000
856.700000 0.000000
856.800000 0.000000
856.900000 0.000000
857.000000 0.000000
857.100000 0.000000
857.200000 0.000000
857.300000 0.000000
857.400000 0.000000
857.500000 0.000000
857.600000 0.000000
857.700000 0.000000
857.800000 0.000000
857.900000 0.000000
858.000000 0.000000
858.100000 0.000000
858.200000 0.000000
858.300000 0.000000
858.400000 0.000000
858.500000 0.000000
858.600000 0.000000
858.700000 0.000000
858.800000 0.000000
858.900000 0.000000
859.000000 0.000000
859.100000 0.000000
859.200000 0.000000
859.300000 0.000000
859.400000 0.000000
859.500000 0.000000
859.600000 0.000000
859.700000 0.000000
859.800000 0.000000
859.900000 0.000000
860.000000 0.000000
860.100000 0.000000
860.200000 0.000000
860.300000 0.000000
860.400000 0.000000
860.500000 0.000000
860.600000 0.000000
860.700000 0.000000
860.800000 0.000000
860.900000 0.000000
861.000000 0.000000
861.100000 0.000000
861.200000 0.000000
861.300000 0.000000
861.400000 0.000000
861.500000 0.000000
861.600000 0.000000
861.700000 0.000000
861.800000 0.000000
861.900000 0.000000
862.000000 0.000000
862.100000 0.000000
862.200000 0.000000
862.300000 0.000000
862.400000 0.000000
862.500000 0.000000
862.600000 0.000000
862.700000 0.000000
862.800000 0.000000
862.900000 0.000000
863.000000 0.000000
863.100000 0.000000
863.200000 0.000000
863.300000 0.000000
863.400000 0.000000
863.500000 0.000000
863.600000 0.000000
863.700000 0.000000
863.800000 0.000000
863.900000 0.000000
864.000000 0.000000
864.100000 0.000000
864.200000 0.000000
864.300000 0.000000
864.400000 0.000000
864.500000 0.000000
864.600000 0.000000
864.700000 0.000000
864.800000 0.000000
864.900000 0.000000
865.000000 0.000000
865.100000 0.000000
865.200000 0.000000
865.300000 0.000000
865.400000 0.000000
865.500000 0.000000
865.600000 0.000000
865.700000 0.000000
865.800000 0.000000
865.900000 0.000000
866.000000 0.000000
866.100000 0.000000
866.200000 0.000000
866.300000 0.000000
866.400000 0.000000
866.500000 0.000000
866.600000 0.000000
866.700000 0.000000
866.800000 0.000000
866.900000 0.000000
867.000000 0.000000
867.100000 0.000000
867.200000 0.000000
867.300000 0.000000
867.400000 0.000000
867.500000 0.000000
867.600000 0.000000
867.700000 0.000000
867.800000 0.000000
867.900000 0.000000
868.000000 0.000000
868.100000 0.000000
868.200000 0.000000
868.300000 0.000000
868.400000 0.000000
868.500000 0.000000
868.600000 0.000000
868.700000 0.000000
868.800000 0.000000
868.900000 0.000000
869.000000 0.000000
869.100000 0.000000
869.200000 0.000000
869.300000 0.000000
869.400000 0.000000
869.500000 0.000000
869.600000 0.000000
869.700000 0.000000
869.800000 0.000000
869.900000 0.000000
870.000000 0.000000
870.100000 0.000000
870.200000 0.000000
870.300000 0.000000
870.400000 0.000000
870.500000 0.000000
870.600000 0.000000
870.700000 0.000000
870.800000 0.000000
870.900000 0.000000
871.000000 0.000000
871.100000 0.000000
871.200000 0.000000
871.300000 0.000000
871.400000 0.000000
871.500000 0.000000
871.600000 0.000000
871.700000 0.000000
871.800000 0.000000
871.900000 0.000000
872.000000 0.000000
872.100000 0.000000
872.200000 0.000000
872.300000 0.000000
872.400000 0.000000
872.500000 0.000000
872.600000 0.000000
872.700000 0.000000
872.800000 0.000000
872.900000 0.000000
873.000000 0.000000
873.100000 0.000000
873.200000 0.000000
873.300000 0.000000
873.400000 0.000000
873.500000 0.000000
873.600000 0.000000
873.700000 0.000000
873.800000 0.000000
873.900000 0.000000
874.000000 0.000000
874.100000 0.000000
874.200000 0.000000
874.300000 0.000000
874.400000 0.000000
874.500000 0.000000
874.600000 0.000000
874.700000 0.000000
874.800000 0.000000
874.900000 0.000000
875.000000 2.532112
875.100000 0.000000
875.200000 0.000000
875.300000 0.000000
875.400000 0.000000
875.500000 0.000000
875.600000 0.000000
875.700000 0.000000
875.800000 0.000000
875.900000 0.000000
876.000000 0.000000
876.100000 0.000000
876.200000 0.000000
876.300000 0.000000
876.400000 0.000000
876.500000 0.000000
876.600000 0.000000
876.700000 0.000000
876.800000 0.000000
876.900000 0.000000
877.000000 0.000000
877.100000 0.000000
877.200000 0.000000
877.300000 0.000000
877.400000 0.000000
877.500000 0.000000
877.600000 0.000000
877.700000 0.000000
877.800000 0.000000
877.900000 0.000000
878.000000 0.000000
878.100000 0.000000
878.200000 0.000000
878.300000 0.000000
878.400000 0.000000
878.500000 0.000000
878.600000 0.000000
878.700000 0.000000
878.800000 0.000000
878.900000 0.000000
879.000000 0.000000
879.100000 0.000000
879.200000 0.000000
879.300000 0.000000
879.400000 0.000000
879.500000 0.000000
879.600000 0.000000
879.700000 0.000000
879.800000 0.000000
879.900000 0.000000
880.000000 0.000000
880.100000 0.000000
880.200000 0.000000
880.300000 0.000000
880.400000 0.000000
880.500000 0.000000
880.600000 0.000000
880.700000 0.000000
880.800000 0.000000
880.900000 0.000000
881.000000 0.000000
881.100000 0.000000
881.200000 0.000000
881.300000 0.000000
881.400000 0.000000
881.500000 0.000000
881.600000 0.000000
881.700000 0.000000
881.800000 0.000000
881.900000 0.000000
882.000000 0.000000
882.100000 0.000000
882.200000 0.000000
882.300000 0.000000
882.400000 0.000000
882.500000 0.000000
882.600000 0.000000
882.700000 0.000000
882.800000 0.000000
882.900000 0.000000
883.000000 0.000000
883.100000 0.000000
883.200000 0.000000
883.300000 0.000000
883.400000 0.000000
883.500000 0.000000
883.600000 0.000000
883.700000 0.000000
883.800000 0.000000
883.900000 0.000000
884.000000 0.000000
884.100000 0.000000
884.200000 0.000000
884.300000 0.000000
884.400000 0.000000
884.500000 0.000000
884.600000 0.000000
884.700000 0.000000
884.800000 0.000000
884.900000 0.000000
885.000000 0.000000
885.100000 0.000000
885.200000 0.000000
885.300000 0.000000
885.400000 0.000000
885.500000 0.000000
885.600000 0.000000
885.700000 0.000000
885.800000 0.000000
885.900000 0.000000
886.000000 0.000000
886.100000 0.000000
886.200000 0.000000
886.300000 0.000000
886.400000 0.000000
886.500000 0.000000
886.600000 0.000000
886.700000 0.000000
886.800000 0.000000
886.900000 0.000000
887.000000 0.000000
887.100000 0.000000
887.200000 0.000000
887.300000 0.000000
887.400000 0.000000
887.500000 0.000000
887.600000 0.000000
887.700000 0.000000
887.800000 0.000000
887.900000 0.000000
888.000000 0.000000
888.100000 0.000000
888.200000 0.000000
888.300000 0.000000
888.400000 0.000000
888.500000 0.000000
888.600000 0.000000
888.700000 0.000000
888.800000 0.000000
888.900000 0.000000
889.000000 0.000000
889.100000 0.000000
889.200000 0.000000
889.300000 0.000000
889.400000 0.000000
889.500000 0.000000
889.600000 0.000000
889.700000 0.000000
889.800000 0.000000
889.900000 0.000000
890.000000 0.000000
890.100000 0.000000
890.200000 0.000000
890.300000 0.000000
890.400000 0.000000
890.500000 0.000000
890.600000 0.000000
890.700000 0.000000
890.800000 0.000000
890.900000 0.000000
891.000000 0.000000
891.100000 0.000000
891.200000 0.000000
891.300000 0.000000
891.400000 0.000000
891.500000 0.000000
891.600000 0.000000
891.700000 0.000000
891.800000 0.000000
891.900000 0.000000
892.000000 0.000000
892.100000 0.000000
892.200000 0.000000
892.300000 0.000000
892.400000 0.000000
892.500000 0.000000
892.600000 0.000000
892.700000 0.000000
892.800000 0.000000
892.900000 0.000000
893.000000 0.000000
893.100000 0.000000
893.200000 0.000000
893.300000 0.000000
893.400000 0.000000
893.500000 0.000000
893.600000 0.000000
893.700000 0.000000
893.800000 0.000000
893.900000 0.000000
894.000000 0.000000
894.100000 0.000000
894.200000 0.000000
894.300000 0.000000
894.400000 0.000000
894.500000 0.000000
894.600000 0.000000
894.700000 0.000000
894.800000 0.000000
894.900000 0.000000
895.000000 0.000000
895.100000 0.000000
895.200000 0.000000
895.300000 0.000000
895.400000 0.000000
895.500000 0.000000
895.600000 0.000000
895.700000 0.000000
895.800000 0.000000
895.900000 0.000000
896.000000 0.000000
896.100000 0.000000
896.200000 0.000000
896.300000 0.000000
896.400000 0.000000
896.500000 0.000000
896.600000 0.000000
896.700000 0.000000
896.800000 0.000000
896.900000 0.000000
897.000000 0.000000
897.100000 0.000000
897.200000 0.000000
897.300000 0.000000
897.400000 0.000000
897.500000 0.000000
897.600000 0.000000
897.700000 0.000000
897.800000 0.000000
897.900000 0.000000
898.000000 0.000000
898.100000 0.000000
898.200000 0.000000
898.300000 0.000000
898.400000 0.000000
898.500000 0.000000
898.600000 0.000000
898.700000 0.000000
898.800000 0.000000
898.900000 0.000000
899.000000 0.000000
899.100000 0.000000
899.200000 0.000000
899.300000 0.000000
899.400000 0.000000
899.500000 0.000000
899.600000 0.000000
899.700000 0.000000
899.800000 0.000000
899.900000 0.000000
900.000000 3.859947
900.100000 0.000000
900.200000 0.000000
900.300000 0.000000
900.400000 0.000000
900.500000 0.000000
900.600000 0.000000
900.700000 0.000000
900.800000 0.000000
900.900000 0.000000
901.000000 0.000000
901.100000 0.000000
901.200000 0.000000
901.300000 0.000000
901.400000 0.000000
901.500000 0.000000
901.600000 0.000000
901.700000 0.000000
901.800000 0.000000
901.900000 0.000000
902.000000 0.000000
902.100000 0.000000
902.200000 0.000000
902.300000 0.000000
902.400000 0.000000
902.500000 0.000000
902.600000 0.000000
902.700000 0.000000
902.800000 0.000000
902.900000 0.000000
903.000000 0.000000
903.100000 0.000000
903.200000 0.000000
903.300000 0.000000
903.400000 0.000000
903.500000 0.000000
903.600000 0.000000
903.700000 0.000000
903.800000 0.000000
903.900000 0.000000
904.000000 0.000000
904.100000 0.000000
904.200000 0.000000
904.300000 0.000000
904.400000 0.000000
904.500000 0.000000
904.600000 0.000000
904.700000 0.000000
904.800000 0.000000
904.900000 0.000000
905.000000 0.000000
905.100000 0.000000
905.200000 0.000000
905.300000 0.000000
905.400000 0.000000
905.500000 0.000000
905.600000 0.000000
905.700000 0.000000
905.800000 0.000000
905.900000 0.000000
906.000000 0.000000
906.100000 0.000000
906.200000 0.000000
906.300000 0.000000
906.400000 0.000000
906.500000 0.000000
906.600000 0.000000
906.700000 0.000000
906.800000 0.000000
906.900000 0.000000
907.000000 0.000000
907.100000 0.000000
907.200000 0.000000
907.300000 0.000000
907.400000 0.000000
907.500000 0.000000
907.600000 0.000000
907.700000 0.000000
907.800000 0.000000
907.900000 0.000000
908.000000 0.000000
908.100000 0.000000
908.200000 0.000000
908.300000 0.000000
908.400000 0.000000
908.500000 0.000000
908.600000 0.000000
908.700000 0.000000
908.800000 0.000000
908.900000 0.000000
909.000000 0.000000
909.100000 0.000000
909.200000 0.000000
909.300000 0.000000
909.400000 0.000000
909.500000 0.000000
909.600000 0.000000
909.700000 0.000000
909.800000 0.000000
909.900000 0.000000
910.000000 0.000000
910.100000 0.000000
910.200000 0.000000
910.300000 0.000000
910.400000 0.000000
910.500000 0.000000
910.600000 0.000000
910.700000 0.000000
910.800000 0.000000
910.900000 0.000000
911.000000 0.000000
911.100000 0.000000
911.200000 0.000000
911.300000 0.000000
911.400000 0.000000
911.500000 0.000000
911.600000 0.000000
911.700000 0.000000
911.800000 0.000000
911.900000 0.000000
912.000000 0.000000
912.100000 0.000000
912.200000 0.000000
912.300000 0.000000
912.400000 0.000000
912.500000 0.000000
912.600000 0.000000
912.700000 0.000000
912.800000 0.000000
912.900000 0.000000
913.000000 0.000000
913.100000 0.000000
913.200000 0.000000
913.300000 0.000000
913.400000 0.000000
913.500000 0.000000
913.600000 0.000000
913.700000 0.000000
913.800000 0.000000
913.900000 0.000000
914.000000 0.000000
914.100000 0.000000
914.200000 0.000000
914.300000 0.000000
914.400000 0.000000
914.500000 0.000000
914.600000 0.000000
914.700000 0.000000
914.800000 0.000000
914.900000 0.000000
915.000000 0.000000
915.100000 0.000000
915.200000 0.000000
915.300000 0.000000
915.400000 0.000000
915.500000 0.000000
915.600000 0.000000
915.700000 0.000000
915.800000 0.000000
915.900000 0.000000
916.000000 0.000000
916.100000 0.000000
916.200000 0.000000
916.300000 0.000000
916.400000 0.000000
916.500000 0.000000
916.600000 0.000000
916.700000 0.000000
916.800000 0.000000
916.900000 0.000000
917.000000 0.000000
917.100000 0.000000
917.200000 0.000000
917.300000 0.000000
917.400000 0.000000
917.500000 0.000000
917.600000 0.000000
917.700000 0.000000
917.800000 0.000000
917.900000 0.000000
918.000000 0.000000
918.100000 0.000000
918.200000 0.000000
918.300000 0.000000
918.400000 0.000000
918.500000 0.000000
918.600000 0.000000
918.700000 0.000000
918.800000 0.000000
918.900000 0.000000
919.000000 0.000000
919.100000 0.000000
919.200000 0.000000
919.300000 0.000000
919.400000 0.000000
919.500000 0.000000
919.600000 0.000000
919.700000 0.000000
919.800000 0.000000
919.900000 0.000000
920.000000 0.000000
920.100000 0.000000
920.200000 0.000000
920.300000 0.000000
920.400000 0.000000
920.500000 0.000000
920.600000 0.000000
920.700000 0.000000
920.800000 0.000000
920.900000 0.000000
921.000000 0.000000
921.100000 0.000000
921.200000 0.000000
921.300000 0.000000
921.400000 0.000000
921.500000 0.000000
921.600000 0.000000
921.700000 0.000000
921.800000 0.000000
921.900000 0.000000
922.000000 0.000000
922.100000 0.000000
922.200000 0.000000
922.300000 0.000000
922.400000 0.000000
922.500000 0.000000
922.600000 0.000000
922.700000 0.000000
922.800000 0.000000
922.900000 0.000000
923.000000 0.000000
923.100000 0.000000
923.200000 0.000000
923.300000 0.000000
923.400000 0.000000
923.500000 0.000000
923.600000 0.000000
923.700000 0.000000
923.800000 0.000000
923.900000 0.000000
924.000000 0.000000
924.100000 0.000000
924.200000 0.000000
924.300000 0.000000
924.400000 0.000000
924.500000 0.000000
924.600000 0.000000
924.700000 0.000000
924.800000 0.000000
924.900000 0.000000
925.000000 9.383118
925.100000 0.000000
925.200000 0.000000
925.300000 0.000000
925.400000 0.000000
925.500000 0.000000
925.600000 0.000000
925.700000 0.000000
925.800000 0.000000
925.900000 0.000000
926.000000 0.000000
926.100000 0.000000
926.200000 0.000000
926.300000 0.000000
926.400000 0.000000
926.500000 0.000000
926.600000 0.000000
926.700000 0.000000
926.800000 0.000000
926.900000 0.000000
927.000000 0.000000
927.100000 0.000000
927.200000 0.000000
927.300000 0.000000
927.400000 0.000000
927.500000 0.000000
927.600000 0.000000
927.700000 0.000000
927.800000 0.000000
927.900000 0.000000
928.000000 0.000000
928.100000 0.000000
928.200000 0.000000
928.300000 0.000000
928.400000 0.000000
928.500000 0.000000
928.600000 0.000000
928.700000 0.000000
928.800000 0.000000
928.900000 0.000000
929.000000 0.000000
929.100000 0.000000
929.200000 0.000000
929.300000 0.000000
929.400000 0.000000
929.500000 0.000000
929.600000 0.000000
929.700000 0.000000
929.800000 0.000000
929.900000 0.000000
930.000000 0.000000
930.100000 0.000000
930.200000 0.000000
930.300000 0.000000
930.400000 0.000000
930.500000 0.000000
930.600000 0.000000
930.700000 0.000000
930.800000 0.000000
930.900000 0.000000
931.000000 0.000000
931.100000 0.000000
931.200000 0.000000
931.300000 0.000000
931.400000 0.000000
931.500000 0.000000
931.600000 0.000000
931.700000 0.000000
931.800000 0.000000
931.900000 0.000000
932.000000 0.000000
932.100000 0.000000
932.200000 0.000000
932.300000 0.000000
932.400000 0.000000
932.500000 0.000000
932.600000 0.000000
932.700000 0.000000
932.800000 0.000000
932.900000 0.000000
933.000000 0.000000
933.100000 0.000000
933.200000 0.000000
933.300000 0.000000
933.400000 0.000000
933.500000 0.000000
933.600000 0.000000
933.700000 0.000000
933.800000 0.000000
933.900000 0.000000
934.000000 0.000000
934.100000 0.000000
934.200000 0.000000
934.300000 0.000000
934.400000 0.000000
934.500000 0.000000
934.600000 0.000000
934.700000 0.000000
934.800000 0.000000
934.900000 0.000000
935.000000 0.000000
935.100000 0.000000
935.200000 0.000000
935.300000 0.000000
935.400000 0.000000
935.500000 0.000000
935.600000 0.000000
935.700000 0.000000
935.800000 0.000000
935.900000 0.000000
936.000000 0.000000
936.100000 0.000000
936.200000 0.000000
936.300000 0.000000
936.400000 0.000000
936.500000 0.000000
936.600000 0.000000
936.700000 0.000000
936.800000 0.000000
936.900000 0.000000
937.000000 0.000000
937.100000 0.000000
937.200000 0.000000
937.300000 0.000000
937.400000 0.000000
937.500000 0.000000
937.600000 0.000000
937.700000 0.000000
937.800000 0.000000
937.900000 0.000000
938.000000 0.000000
938.100000 0.000000
938.200000 0.000000
938.300000 0.000000
938.400000 0.000000
938.500000 0.000000
938.600000 0.000000
938.700000 0.000000
938.800000 0.000000
938.900000 0.000000
939.000000 0.000000
939.100000 0.000000
939.200000 0.000000
939.300000 0.000000
939.400000 0.000000
939.500000 0.000000
939.600000 0.000000
939.700000 0.000000
939.800000 0.000000
939.900000 0.000000
940.000000 0.000000
940.100000 0.000000
940.200000 0.000000
940.300000 0.000000
940.400000 0.000000
940.500000 0.000000
940.600000 0.000000
940.700000 0.000000
940.800000 0.000000
940.900000 0.000000
941.000000 0.000000
941.100000 0.000000
941.200000 0.000000
941.300000 0.000000
941.400000 0.000000
941.500000 0.000000
941.600000 0.000000
941.700000 0.000000
941.800000 0.000000
941.900000 0.000000
942.000000 0.000000
942.100000 0.000000
942.200000 0.000000
942.300000 0.000000
942.400000 0.000000
942.500000 0.000000
942.600000 0.000000
942.700000 0.000000
942.800000 0.000000
942.900000 0.000000
943.000000 0.000000
943.100000 0.000000
943.200000 0.000000
943.300000 0.000000
943.400000 0.000000
943.500000 0.000000
943.600000 0.000000
943.700000 0.000000
943.800000 0.000000
943.900000 0.000000
944.000000 0.000000
944.100000 0.000000
944.200000 0.000000
944.300000 0.000000
944.400000 0.000000
944.500000 0.000000
944.600000 0.000000
944.700000 0.000000
944.800000 0.000000
944.900000 0.000000
945.000000 0.000000
945.100000 0.000000
945.200000 0.000000
945.300000 0.000000
945.400000 0.000000
945.500000 0.000000
945.600000 0.000000
945.700000 0.000000
945.800000 0.000000
945.900000 0.000000
946.000000 0.000000
946.100000 0.000000
946.200000 0.000000
946.300000 0.000000
946.400000 0.000000
946.500000 0.000000
946.600000 0.000000
946.700000 0.000000
946.800000 0.000000
946.900000 0.000000
947.000000 0.000000
947.100000 0.000000
947.200000 0.000000
947.300000 0.000000
947.400000 0.000000
947.500000 0.000000
947.600000 0.000000
947.700000 0.000000
947.800000 0.000000
947.900000 0.000000
948.000000 0.000000
948.100000 0.000000
948.200000 0.000000
948.300000 0.000000
948.400000 0.000000
948.500000 0.000000
948.600000 0.000000
948.700000 0.000000
948.800000 0.000000
948.900000 0.000000
949.000000 0.000000
949.100000 0.000000
949.200000 0.000000
949.300000 0.000000
949.400000 0.000000
949.500000 0.000000
949.600000 0.000000
949.700000 0.000000
949.800000 0.000000
949.900000 0.000000
950.000000 11.974427
950.100000 0.000000
950.200000 0.000000
950.300000 0.000000
950.400000 0.000000
950.500000 0.000000
950.600000 0.000000
950.700000 0.000000
950.800000 0.000000
950.900000 0.000000
951.000000 0.000000
951.100000 0.000000
951.200000 0.000000
951.300000 0.000000
951.400000 0.000000
951.500000 0.000000
951.600000 0.000000
951.700000 0.000000
951.800000 0.000000
951.900000 0.000000
952.000000 0.000000
952.100000 0.000000
952.200000 0.000000
952.300000 0.000000
952.400000 0.000000
952.500000 0.000000
952.600000 0.000000
952.700000 0.000000
952.800000 0.000000
952.900000 0.000000
953.000000 0.000000
953.100000 0.000000
953.200000 0.000000
953.300000 0.000000
953.400000 0.000000
953.500000 0.000000
953.600000 0.000000
953.700000 0.000000
953.800000 0.000000
953.900000 0.000000
954.000000 0.000000
954.100000 0.000000
954.200000 0.000000
954.300000 0.000000
954.400000 0.000000
954.500000 0.000000
954.600000 0.000000
954.700000 0.000000
954.800000 0.000000
954.900000 0.000000
955.000000 0.000000
955.100000 0.000000
955.200000 0.000000
955.300000 0.000000
955.400000 0.000000
955.500000 0.000000
955.600000 0.000000
955.700000 0.000000
955.800000 0.000000
955.900000 0.000000
956.000000 0.000000
956.100000 0.000000
956.200000 0.000000
956.300000 0.000000
956.400000 0.000000
956.500000 0.000000
956.600000 0.000000
956.700000 0.000000
956.800000 0.000000
956.900000 0.000000
957.000000 0.000000
957.100000 0.000000
957.200000 0.000000
957.300000 0.000000
957.400000 0.000000
957.500000 0.000000
957.600000 0.000000
957.700000 0.000000
957.800000 0.000000
957.900000 0.000000
958.000000 0.000000
958.100000 0.000000
958.200000 0.000000
958.300000 0.000000
958.400000 0.000000
958.500000 0.000000
958.600000 0.000000
958.700000 0.000000
958.800000 0.000000
958.900000 0.000000
959.000000 0.000000
959.100000 0.000000
959.200000 0.000000
959.300000 0.000000
959.400000 0.000000
959.500000 0.000000
959.600000 0.000000
959.700000 0.000000
959.800000 0.000000
959.900000 0.000000
960.000000 0.000000
960.100000 0.000000
960.200000 0.000000
960.300000 0.000000
960.400000 0.000000
960.500000 0.000000
960.600000 0.000000
960.700000 0.000000
960.800000 0.000000
960.900000 0.000000
961.000000 0.000000
961.100000 0.000000
961.200000 0.000000
961.300000 0.000000
961.400000 0.000000
961.500000 0.000000
961.600000 0.000000
961.700000 0.000000
961.800000 0.000000
961.900000 0.000000
962.000000 0.000000
962.100000 0.000000
962.200000 0.000000
962.300000 0.000000
962.400000 0.000000
962.500000 0.000000
962.600000 0.000000
962.700000 0.000000
962.800000 0.000000
962.900000 0.000000
963.000000 0.000000
963.100000 0.000000
963.200000 0.000000
963.300000 0.000000
963.400000 0.000000
963.500000 0.000000
963.600000 0.000000
963.700000 0.000000
963.800000 0.000000
963.900000 0.000000
964.000000 0.000000
964.100000 0.000000
964.200000 0.000000
964.300000 0.000000
964.400000 0.000000
964.500000 0.000000
964.600000 0.000000
964.700000 0.000000
964.800000 0.000000
964.900000 0.000000
965.000000 0.000000
965.100000 0.000000
965.200000 0.000000
965.300000 0.000000
965.400000 0.000000
965.500000 0.000000
965.600000 0.000000
965.700000 0.000000
965.800000 0.000000
965.900000 0.000000
966.000000 0.000000
966.100000 0.000000
966.200000 0.000000
966.300000 0.000000
966.400000 0.000000
966.500000 0.000000
966.600000 0.000000
966.700000 0.000000
966.800000 0.000000
966.900000 0.000000
967.000000 0.000000
967.100000 0.000000
967.200000 0.000000
967.300000 0.000000
967.400000 0.000000
967.500000 0.000000
967.600000 0.000000
967.700000 0.000000
967.800000 0.000000
967.900000 0.000000
968.000000 0.000000
968.100000 0.000000
968.200000 0.000000
968.300000 0.000000
968.400000 0.000000
968.500000 0.000000
968.600000 0.000000
968.700000 0.000000
968.800000 0.000000
968.900000 0.000000
969.000000 0.000000
969.100000 0.000000
969.200000 0.000000
969.300000 0.000000
969.400000 0.000000
969.500000 0.000000
969.600000 0.000000
969.700000 0.000000
969.800000 0.000000
969.900000 0.000000
970.000000 0.000000
970.100000 0.000000
970.200000 0.000000
970.300000 0.000000
970.400000 0.000000
970.500000 0.000000
970.600000 0.000000
970.700000 0.000000
970.800000 0.000000
970.900000 0.000000
971.000000 0.000000
971.100000 0.000000
971.200000 0.000000
971.300000 0.000000
971.400000 0.000000
971.500000 0.000000
971.600000 0.000000
971.700000 0.000000
971.800000 0.000000
971.900000 0.000000
972.000000 0.000000
972.100000 0.000000
972.200000 0.000000
972.300000 0.000000
972.400000 0.000000
972.500000 0.000000
972.600000 0.000000
972.700000 0.000000
972.800000 0.000000
972.900000 0.000000
973.000000 0.000000
973.100000 0.000000
973.200000 0.000000
973.300000 0.000000
973.400000 0.000000
973.500000 0.000000
973.600000 0.000000
973.700000 0.000000
973.800000 0.000000
973.900000 0.000000
974.000000 0.000000
974.100000 0.000000
974.200000 0.000000
974.300000 0.000000
974.400000 0.000000
974.500000 0.000000
974.600000 0.000000
974.700000 0.000000
974.800000 0.000000
974.900000 0.000000
975.000000 23.958277
975.100000 0.000000
975.200000 0.000000
975.300000 0.000000
975.400000 0.000000
975.500000 0.000000
975.600000 0.000000
975.700000 0.000000
975.800000 0.000000
975.900000 0.000000
976.000000 0.000000
976.100000 0.000000
976.200000 0.000000
976.300000 0.000000
976.400000 0.000000
976.500000 0.000000
976.600000 0.000000
976.700000 0.000000
976.800000 0.000000
976.900000 0.000000
977.000000 0.000000
977.100000 0.000000
977.200000 0.000000
977.300000 0.000000
977.400000 0.000000
977.500000 0.000000
977.600000 0.000000
977.700000 0.000000
977.800000 0.000000
977.900000 0.000000
978.000000 0.000000
978.100000 0.000000
978.200000 0.000000
978.300000 0.000000
978.400000 0.000000
978.500000 0.000000
978.600000 0.000000
978.700000 0.000000
978.800000 0.000000
978.900000 0.000000
979.000000 0.000000
979.100000 0.000000
979.200000 0.000000
979.300000 0.000000
979.400000 0.000000
979.500000 0.000000
979.600000 0.000000
979.700000 0.000000
979.800000 0.000000
979.900000 0.000000
980.000000 0.000000
980.100000 0.000000
980.200000 0.000000
980.300000 0.000000
980.400000 0.000000
980.500000 0.000000
980.600000 0.000000
980.700000 0.000000
980.800000 0.000000
980.900000 0.000000
981.000000 0.000000
981.100000 0.000000
981.200000 0.000000
981.300000 0.000000
981.400000 0.000000
981.500000 0.000000
981.600000 0.000000
981.700000 0.000000
981.800000 0.000000
981.900000 0.000000
982.000000 0.000000
982.100000 0.000000
982.200000 0.000000
982.300000 0.000000
982.400000 0.000000
982.500000 0.000000
982.600000 0.000000
982.700000 0.000000
982.800000 0.000000
982.900000 0.000000
983.000000 0.000000
983.100000 0.000000
983.200000 0.000000
983.300000 0.000000
983.400000 0.000000
983.500000 0.000000
983.600000 0.000000
983.700000 0.000000
983.800000 0.000000
983.900000 0.000000
984.000000 0.000000
984.100000 0.000000
984.200000 0.000000
984.300000 0.000000
984.400000 0.000000
984.500000 0.000000
984.600000 0.000000
984.700000 0.000000
984.800000 0.000000
984.900000 0.000000
985.000000 0.000000
985.100000 0.000000
985.200000 0.000000
985.300000 0.000000
985.400000 0.000000
985.500000 0.000000
985.600000 0.000000
985.700000 0.000000
985.800000 0.000000
985.900000 0.000000
986.000000 0.000000
986.100000 0.000000
986.200000 0.000000
986.300000 0.000000
986.400000 0.000000
986.500000 0.000000
986.600000 0.000000
986.700000 0.000000
986.800000 0.000000
986.900000 0.000000
987.000000 0.000000
987.100000 0.000000
987.200000 0.000000
987.300000 0.000000
987.400000 0.000000
987.500000 0.000000
987.600000 0.000000
987.700000 0.000000
987.800000 0.000000
987.900000 0.000000
988.000000 0.000000
988.100000 0.000000
988.200000 0.000000
988.300000 0.000000
988.400000 0.000000
988.500000 0.000000
988.600000 0.000000
988.700000 0.000000
988.800000 0.000000
988.900000 0.000000
989.000000 0.000000
989.100000 0.000000
989.200000 0.000000
989.300000 0.000000
989.400000 0.000000
989.500000 0.000000
989.600000 0.000000
989.700000 0.000000
989.800000 0.000000
989.900000 0.000000
990.000000 0.000000
990.100000 0.000000
990.200000 0.000000
990.300000 0.000000
990.400000 0.000000
990.500000 0.000000
990.600000 0.000000
990.700000 0.000000
990.800000 0.000000
990.900000 0.000000
991.000000 0.000000
991.100000 0.000000
991.200000 0.000000
991.300000 0.000000
991.400000 0.000000
991.500000 0.000000
991.600000 0.000000
991.700000 0.000000
991.800000 0.000000
991.900000 0.000000
992.000000 0.000000
992.100000 0.000000
992.200000 0.000000
992.300000 0.000000
992.400000 0.000000
992.500000 0.000000
992.600000 0.000000
992.700000 0.000000
992.800000 0.000000
992.900000 0.000000
993.000000 0.000000
993.100000 0.000000
993.200000 0.000000
993.300000 0.000000
993.400000 0.000000
993.500000 0.000000
993.600000 0.000000
993.700000 0.000000
993.800000 0.000000
993.900000 0.000000
994.000000 0.000000
994.100000 0.000000
994.200000 0.000000
994.300000 0.000000
994.400000 0.000000
994.500000 0.000000
994.600000 0.000000
994.700000 0.000000
994.800000 0.000000
994.900000 0.000000
995.000000 0.000000
995.100000 0.000000
995.200000 0.000000
995.300000 0.000000
995.400000 0.000000
995.500000 0.000000
995.600000 0.000000
995.700000 0.000000
995.800000 0.000000
995.900000 0.000000
996.000000 0.000000
996.100000 0.000000
996.200000 0.000000
996.300000 0.000000
996.400000 0.000000
996.500000 0.000000
996.600000 0.000000
996.700000 0.000000
996.800000 0.000000
996.900000 0.000000
997.000000 0.000000
997.100000 0.000000
997.200000 0.000000
997.300000 0.000000
997.400000 0.000000
997.500000 0.000000
997.600000 0.000000
997.700000 0.000000
997.800000 0.000000
997.900000 0.000000
998.000000 0.000000
998.100000 0.000000
998.200000 0.000000
998.300000 0.000000
998.400000 0.000000
998.500000 0.000000
998.600000 0.000000
998.700000 0.000000
998.800000 0.000000
998.900000 0.000000
999.000000 0.000000
999.100000 0.000000
999.200000 0.000000
999.300000 0.000000
999.400000 0.000000
999.500000 0.000000
999.600000 0.000000
999.700000 0.000000
999.800000 0.000000
999.900000 0.000000
1000.000000 69.303163
1000.100000 0.000000
1000.200000 0.000000
1000.300000 0.000000
1000.400000 0.000000
1000.500000 0.000000
1000.600000 0.000000
1000.700000 0.000000
1000.800000 0.000000
1000.900000 0.000000
1001.000000 0.000000
1001.100000 0.000000
1001.200000 0.000000
1001.300000 0.000000
1001.400000 0.000000
1001.500000 0.000000
1001.600000 0.000000
1001.700000 0.000000
1001.800000 0.000000
1001.900000 0.000000
1002.000000 0.000000
1002.100000 0.000000
1002.200000 0.000000
1002.300000 0.000000
1002.400000 0.000000
1002.500000 0.000000
1002.600000 0.000000
1002.700000 0.000000
1002.800000 0.000000
1002.900000 0.000000
1003.000000 0.000000
1003.100000 0.000000
1003.200000 0.000000
1003.300000 0.000000
1003.400000 0.000000
1003.500000 0.000000
1003.600000 0.000000
1003.700000 0.000000
1003.800000 0.000000
1003.900000 0.000000
1004.000000 0.000000
1004.100000 0.000000
1004.200000 0.000000
1004.300000 0.000000
1004.400000 0.000000
1004.500000 0.000000
1004.600000 0.000000
1004.700000 0.000000
1004.800000 0.000000
1004.900000 0.000000
1005.000000 0.000000
1005.100000 0.000000
1005.200000 0.000000
1005.300000 0.000000
1005.400000 0.000000
1005.500000 0.000000
1005.600000 0.000000
1005.700000 0.000000
1005.800000 0.000000
1005.900000 0.000000
1006.000000 0.000000
1006.100000 0.000000
1006.200000 0.000000
1006.300000 0.000000
1006.400000 0.000000
1006.500000 0.000000
1006.600000 0.000000
1006.700000 0.000000
1006.800000 0.000000
1006.900000 0.000000
1007.000000 0.000000
1007.100000 0.000000
1007.200000 0.000000
1007.300000 0.000000
1007.400000 0.000000
1007.500000 0.000000
1007.600000 0.000000
1007.700000 0.000000
1007.800000 0.000000
1007.900000 0.000000
1008.000000 0.000000
1008.100000 0.000000
1008.200000 0.000000
1008.300000 0.000000
1008.400000 0.000000
1008.500000 0.000000
1008.600000 0.000000
1008.700000 0.000000
1008.800000 0.000000
1008.900000 0.000000
1009.000000 0.000000
1009.100000 0.000000
1009.200000 0.000000
1009.300000 0.000000
1009.400000 0.000000
1009.500000 0.000000
1009.600000 0.000000
1009.700000 0.000000
1009.800000 0.000000
1009.900000 0.000000
1010.000000 0.000000
1010.100000 0.000000
1010.200000 0.000000
1010.300000 0.000000
1010.400000 0.000000
1010.500000 0.000000
1010.600000 0.000000
1010.700000 0.000000
1010.800000 0.000000
1010.900000 0.000000
1011.000000 0.000000
1011.100000 0.000000
1011.200000 0.000000
1011.300000 0.000000
1011.400000 0.000000
1011.500000 0.000000
1011.600000 0.000000
1011.700000 0.000000
1011.800000 0.000000
1011.900000 0.000000
1012.000000 0.000000
1012.100000 0.000000
1012.200000 0.000000
1012.300000 0.000000
1012.400000 0.000000
1012.500000 0.000000
1012.600000 0.000000
1012.700000 0.000000
1012.800000 0.000000
1012.900000 0.000000
1013.000000 0.000000
1013.100000 0.000000
1013.200000 0.000000
1013.300000 0.000000
1013.400000 0.000000
1013.500000 0.000000
1013.600000 0.000000
1013.700000 0.000000
1013.800000 0.000000
1013.900000 0.000000
1014.000000 0.000000
1014.100000 0.000000
1014.200000 0.000000
1014.300000 0.000000
1014.400000 0.000000
1014.500000 0.000000
1014.600000 0.000000
1014.700000 0.000000
1014.800000 0.000000
1014.900000 0.000000
1015.000000 0.000000
1015.100000 0.000000
1015.200000 0.000000
1015.300000 0.000000
1015.400000 0.000000
1015.500000 0.000000
1015.600000 0.000000
1015.700000 0.000000
1015.800000 0.000000
1015.900000 0.000000
1016.000000 0.000000
1016.100000 0.000000
1016.200000 0.000000
1016.300000 0.000000
1016.400000 0.000000
1016.500000 0.000000
1016.600000 0.000000
1016.700000 0.000000
1016.800000 0.000000
1016.900000 0.000000
1017.000000 0.000000
1017.100000 0.000000
1017.200000 0.000000
1017.300000 0.000000
1017.400000 0.000000
1017.500000 0.000000
1017.600000 0.000000
1017.700000 0.000000
1017.800000 0.000000
1017.900000 0.000000
1018.000000 0.000000
1018.100000 0.000000
1018.200000 0.000000
1018.300000 0.000000
1018.400000 0.000000
1018.500000 0.000000
1018.600000 0.000000
1018.700000 0.000000
1018.800000 0.000000
1018.900000 0.000000
1019.000000 0.000000
1019.100000 0.000000
1019.200000 0.000000
1019.300000 0.000000
1019.400000 0.000000
1019.500000 0.000000
1019.600000 0.000000
1019.700000 0.000000
1019.800000 0.000000
1019.900000 0.000000
1020.000000 0.000000
1020.100000 0.000000
1020.200000 0.000000
1020.300000 0.000000
1020.400000 0.000000
1020.500000 0.000000
1020.600000 0.000000
1020.700000 0.000000
1020.800000 0.000000
1020.900000 0.000000
1021.000000 0.000000
1021.100000 0.000000
1021.200000 0.000000
1021.300000 0.000000
1021.400000 0.000000
1021.500000 0.000000
1021.600000 0.000000
1021.700000 0.000000
1021.800000 0.000000
1021.900000 0.000000
1022.000000 0.000000
1022.100000 0.000000
1022.200000 0.000000
1022.300000 0.000000
1022.400000 0.000000
1022.500000 0.000000
1022.600000 0.000000
1022.700000 0.000000
1022.800000 0.000000
1022.900000 0.000000
1023.000000 0.000000
1023.100000 0.000000
1023.200000 0.000000
1023.300000 0.000000
1023.400000 0.000000
1023.500000 0.000000
1023.600000 0.000000
1023.700000 0.000000
1023.800000 0.000000
1023.900000 0.000000
1024.000000 0.000000
1024.100000 0.000000
1024.200000 0.000000
1024.300000 0.000000
1024.400000 0.000000
1024.500000 0.000000
1024.600000 0.000000
1024.700000 0.000000
1024.800000 0.000000
1024.900000 0.000000
1025.000000 23.954795
1025.100000 0.000000
1025.200000 0.000000
1025.300000 0.000000
1025.400000 0.000000
1025.500000 0.000000
1025.600000 0.000000
1025.700000 0.000000
1025.800000 0.000000
1025.900000 0.000000
1026.000000 0.000000
1026.100000 0.000000
1026.200000 0.000000
1026.300000 0.000000
1026.400000 0.000000
1026.500000 0.000000
1026.600000 0.000000
1026.700000 0.000000
1026.800000 0.000000
1026.900000 0.000000
1027.000000 0.000000
1027.100000 0.000000
1027.200000 0.000000
1027.300000 0.000000
1027.400000 0.000000
1027.500000 0.000000
1027.600000 0.000000
1027.700000 0.000000
1027.800000 0.000000
1027.900000 0.000000
1028.000000 0.000000
1028.100000 0.000000
1028.200000 0.000000
1028.300000 0.000000
1028.400000 0.000000
1028.500000 0.000000
1028.600000 0.000000
1028.700000 0.000000
1028.800000 0.000000
1028.900000 0.000000
1029.000000 0.000000
1029.100000 0.000000
1029.200000 0.000000
1029.300000 0.000000
1029.400000 0.000000
1029.500000 0.000000
1029.600000 0.000000
1029.700000 0.000000
1029.800000 0.000000
1029.900000 0.000000
1030.000000 0.000000
1030.100000 0.000000
1030.200000 0.000000
1030.300000 0.000000
1030.400000 0.000000
1030.500000 0.000000
1030.600000 0.000000
1030.700000 0.000000
1030.800000 0.000000
1030.900000 0.000000
1031.000000 0.000000
1031.100000 0.000000
1031.200000 0.000000
1031.300000 0.000000
1031.400000 0.000000
1031.500000 0.000000
1031.600000 0.000000
1031.700000 0.000000
1031.800000 0.000000
1031.900000 0.000000
1032.000000 0.000000
1032.100000 0.000000
1032.200000 0.000000
1032.300000 0.000000
1032.400000 0.000000
1032.500000 0.000000
1032.600000 0.000000
1032.700000 0.000000
1032.800000 0.000000
1032.900000 0.000000
1033.000000 0.000000
1033.100000 0.000000
1033.200000 0.000000
1033.300000 0.000000
1033.400000 0.000000
1033.500000 0.000000
1033.600000 0.000000
1033.700000 0.000000
1033.800000 0.000000
1033.900000 0.000000
1034.000000 0.000000
1034.100000 0.000000
1034.200000 0.000000
1034.300000 0.000000
1034.400000 0.000000
1034.500000 0.000000
1034.600000 0.000000
1034.700000 0.000000
1034.800000 0.000000
1034.900000 0.000000
1035.000000 0.000000
1035.100000 0.000000
1035.200000 0.000000
1035.300000 0.000000
1035.400000 0.000000
1035.500000 0.000000
1035.600000 0.000000
1035.700000 0.000000
1035.800000 0.000000
1035.900000 0.000000
1036.000000 0.000000
1036.100000 0.000000
1036.200000 0.000000
1036.300000 0.000000
1036.400000 0.000000
1036.500000 0.000000
1036.600000 0.000000
1036.700000 0.000000
1036.800000 0.000000
1036.900000 0.000000
1037.000000 0.000000
1037.100000 0.000000
1037.200000 0.000000
1037.300000 0.000000
1037.400000 0.000000
1037.500000 0.000000
1037.600000 0.000000
1037.700000 0.000000
1037.800000 0.000000
1037.900000 0.000000
1038.000000 0.000000
1038.100000 0.000000
1038.200000 0.000000
1038.300000 0.000000
1038.400000 0.000000
1038.500000 0.000000
1038.600000 0.000000
1038.700000 0.000000
1038.800000 0.000000
1038.900000 0.000000
1039.000000 0.000000
1039.100000 0.000000
1039.200000 0.000000
1039.300000 0.000000
1039.400000 0.000000
1039.500000 0.000000
1039.600000 0.000000
1039.700000 0.000000
1039.800000 0.000000
1039.900000 0.000000
1040.000000 0.000000
1040.100000 0.000000
1040.200000 0.000000
1040.300000 0.000000
1040.400000 0.000000
1040.500000 0.000000
1040.600000 0.000000
1040.700000 0.000000
1040.800000 0.000000
1040.900000 0.000000
1041.000000 0.000000
1041.100000 0.000000
1041.200000 0.000000
1041.300000 0.000000
1041.400000 0.000000
1041.500000 0.000000
1041.600000 0.000000
1041.700000 0.000000
1041.800000 0.000000
1041.900000 0.000000
1042.000000 0.000000
1042.100000 0.000000
1042.200000 0.000000
1042.300000 0.000000
1042.400000 0.000000
1042.500000 0.000000
1042.600000 0.000000
1042.700000 0.000000
1042.800000 0.000000
1042.900000 0.000000
1043.000000 0.000000
1043.100000 0.000000
1043.200000 0.000000
1043.300000 0.000000
1043.400000 0.000000
1043.500000 0.000000
1043.600000 0.000000
1043.700000 0.000000
1043.800000 0.000000
1043.900000 0.000000
1044.000000 0.000000
1044.100000 0.000000
1044.200000 0.000000
1044.300000 0.000000
1044.400000 0.000000
1044.500000 0.000000
1044.600000 0.000000
1044.700000 0.000000
1044.800000 0.000000
1044.900000 0.000000
1045.000000 0.000000
1045.100000 0.000000
1045.200000 0.000000
1045.300000 0.000000
1045.400000 0.000000
1045.500000 0.000000
1045.600000 0.000000
1045.700000 0.000000
1045.800000 0.000000
1045.900000 0.000000
1046.000000 0.000000
1046.100000 0.000000
1046.200000 0.000000
1046.300000 0.000000
1046.400000 0.000000
1046.500000 0.000000
1046.600000 0.000000
1046.700000 0.000000
1046.800000 0.000000
1046.900000 0.000000
1047.000000 0.000000
1047.100000 0.000000
1047.200000 0.000000
1047.300000 0.000000
1047.400000 0.000000
1047.500000 0.000000
1047.600000 0.000000
1047.700000 0.000000
1047.800000 0.000000
1047.900000 0.000000
1048.000000 0.000000
1048.100000 0.000000
1048.200000 0.000000
1048.300000 0.000000
1048.400000 0.000000
1048.500000 0.000000
1048.600000 0.000000
1048.700000 0.000000
1048.800000 0.000000
1048.900000 0.000000
1049.000000 0.000000
1049.100000 0.000000
1049.200000 0.000000
1049.300000 0.000000
1049.400000 0.000000
1049.500000 0.000000
1049.600000 0.000000
1049.700000 0.000000
1049.800000 0.000000
1049.900000 0.000000
1050.000000 12.453240
1050.100000 0.000000
1050.200000 0.000000
1050.300000 0.000000
1050.400000 0.000000
1050.500000 0.000000
1050.600000 0.000000
1050.700000 0.000000
1050.800000 0.000000
1050.900000 0.000000
1051.000000 0.000000
1051.100000 0.000000
1051.200000 0.000000
1051.300000 0.000000
1051.400000 0.000000
1051.500000 0.000000
1051.600000 0.000000
1051.700000 0.000000
1051.800000 0.000000
1051.900000 0.000000
1052.000000 0.000000
1052.100000 0.000000
1052.200000 0.000000
1052.300000 0.000000
1052.400000 0.000000
1052.500000 0.000000
1052.600000 0.000000
1052.700000 0.000000
1052.800000 0.000000
1052.900000 0.000000
1053.000000 0.000000
1053.100000 0.000000
1053.200000 0.000000
1053.300000 0.000000
1053.400000 0.000000
1053.500000 0.000000
1053.600000 0.000000
1053.700000 0.000000
1053.800000 0.000000
1053.900000 0.000000
1054.000000 0.000000
1054.100000 0.000000
1054.200000 0.000000
1054.300000 0.000000
1054.400000 0.000000
1054.500000 0.000000
1054.600000 0.000000
1054.700000 0.000000
1054.800000 0.000000
1054.900000 0.000000
1055.000000 0.000000
1055.100000 0.000000
1055.200000 0.000000
1055.300000 0.000000
1055.400000 0.000000
1055.500000 0.000000
1055.600000 0.000000
1055.700000 0.000000
1055.800000 0.000000
1055.900000 0.000000
1056.000000 0.000000
1056.100000 0.000000
1056.200000 0.000000
1056.300000 0.000000
1056.400000 0.000000
1056.500000 0.000000
1056.600000 0.000000
1056.700000 0.000000
1056.800000 0.000000
1056.900000 0.000000
1057.000000 0.000000
1057.100000 0.000000
1057.200000 0.000000
1057.300000 0.000000
1057.400000 0.000000
1057.500000 0.000000
1057.600000 0.000000
1057.700000 0.000000
1057.800000 0.000000
1057.900000 0.000000
1058.000000 0.000000
1058.100000 0.000000
1058.200000 0.000000
1058.300000 0.000000
1058.400000 0.000000
1058.500000 0.000000
1058.600000 0.000000
1058.700000 0.000000
1058.800000 0.000000
1058.900000 0.000000
1059.000000 0.000000
1059.100000 0.000000
1059.200000 0.000000
1059.300000 0.000000
1059.400000 0.000000
1059.500000 0.000000
1059.600000 0.000000
1059.700000 0.000000
1059.800000 0.000000
1059.900000 0.000000
1060.000000 0.000000
1060.100000 0.000000
1060.200000 0.000000
1060.300000 0.000000
1060.400000 0.000000
1060.500000 0.000000
1060.600000 0.000000
1060.700000 0.000000
1060.800000 0.000000
1060.900000 0.000000
1061.000000 0.000000
1061.100000 0.000000
1061.200000 0.000000
1061.300000 0.000000
1061.400000 0.000000
1061.500000 0.000000
1061.600000 0.000000
1061.700000 0.000000
1061.800000 0.000000
1061.900000 0.000000
1062.000000 0.000000
1062.100000 0.000000
1062.200000 0.000000
1062.300000 0.000000
1062.400000 0.000000
1062.500000 0.000000
1062.600000 0.000000
1062.700000 0.000000
1062.800000 0.000000
1062.900000 0.000000
1063.000000 0.000000
1063.100000 0.000000
1063.200000 0.000000
1063.300000 0.000000
1063.400000 0.000000
1063.500000 0.000000
1063.600000 0.000000
1063.700000 0.000000
1063.800000 0.000000
1063.900000 0.000000
1064.000000 0.000000
1064.100000 0.000000
1064.200000 0.000000
1064.300000 0.000000
1064.400000 0.000000
1064.500000 0.000000
1064.600000 0.000000
1064.700000 0.000000
1064.800000 0.000000
1064.900000 0.000000
1065.000000 0.000000
1065.100000 0.000000
1065.200000 0.000000
1065.300000 0.000000
1065.400000 0.000000
1065.500000 0.000000
1065.600000 0.000000
1065.700000 0.000000
1065.800000 0.000000
1065.900000 0.000000
1066.000000 0.000000
1066.100000 0.000000
1066.200000 0.000000
1066.300000 0.000000
1066.400000 0.000000
1066.500000 0.000000
1066.600000 0.000000
1066.700000 0.000000
1066.800000 0.000000
1066.900000 0.000000
1067.000000 0.000000
1067.100000 0.000000
1067.200000 0.000000
1067.300000 0.000000
1067.400000 0.000000
1067.500000 0.000000
1067.600000 0.000000
1067.700000 0.000000
1067.800000 0.000000
1067.900000 0.000000
1068.000000 0.000000
1068.100000 0.000000
1068.200000 0.000000
1068.300000 0.000000
1068.400000 0.000000
1068.500000 0.000000
1068.600000 0.000000
1068.700000 0.000000
1068.800000 0.000000
1068.900000 0.000000
1069.000000 0.000000
1069.100000 0.000000
1069.200000 0.000000
1069.300000 0.000000
1069.400000 0.000000
1069.500000 0.000000
1069.600000 0.000000
1069.700000 0.000000
1069.800000 0.000000
1069.900000 0.000000
1070.000000 0.000000
1070.100000 0.000000
1070.200000 0.000000
1070.300000 0.000000
1070.400000 0.000000
1070.500000 0.000000
1070.600000 0.000000
1070.700000 0.000000
1070.800000 0.000000
1070.900000 0.000000
1071.000000 0.000000
1071.100000 0.000000
1071.200000 0.000000
1071.300000 0.000000
1071.400000 0.000000
1071.500000 0.000000
1071.600000 0.000000
1071.700000 0.000000
1071.800000 0.000000
1071.900000 0.000000
1072.000000 0.000000
1072.100000 0.000000
1072.200000 0.000000
1072.300000 0.000000
1072.400000 0.000000
1072.500000 0.000000
1072.600000 0.000000
1072.700000 0.000000
1072.800000 0.000000
1072.900000 0.000000
1073.000000 0.000000
1073.100000 0.000000
1073.200000 0.000000
1073.300000 0.000000
1073.400000 0.000000
1073.500000 0.000000
1073.600000 0.000000
1073.700000 0.000000
1073.800000 0.000000
1073.900000 0.000000
1074.000000 0.000000
1074.100000 0.000000
1074.200000 0.000000
1074.300000 0.000000
1074.400000 0.000000
1074.500000 0.000000
1074.600000 0.000000
1074.700000 0.000000
1074.800000 0.000000
1074.900000 0.000000
1075.000000 9.387721
1075.100000 0.000000
1075.200000 0.000000
1075.300000 0.000000
1075.400000 0.000000
1075.500000 0.000000
1075.600000 0.000000
1075.700000 0.000000
1075.800000 0.000000
1075.900000 0.000000
1076.000000 0.000000
1076.100000 0.000000
1076.200000 0.000000
1076.300000 0.000000
1076.400000 0.000000
1076.500000 0.000000
1076.600000 0.000000
1076.700000 0.000000
1076.800000 0.000000
1076.900000 0.000000
1077.000000 0.000000
1077.100000 0.000000
1077.200000 0.000000
1077.300000 0.000000
1077.400000 0.000000
1077.500000 0.000000
1077.600000 0.000000
1077.700000 0.000000
1077.800000 0.000000
1077.900000 0.000000
1078.000000 0.000000
1078.100000 0.000000
1078.200000 0.000000
1078.300000 0.000000
1078.400000 0.000000
1078.500000 0.000000
1078.600000 0.000000
1078.700000 0.000000
1078.800000 0.000000
1078.900000 0.000000
1079.000000 0.000000
1079.100000 0.000000
1079.200000 0.000000
1079.300000 0.000000
1079.400000 0.000000
1079.500000 0.000000
1079.600000 0.000000
1079.700000 0.000000
1079.800000 0.000000
1079.900000 0.000000
1080.000000 0.000000
1080.100000 0.000000
1080.200000 0.000000
1080.300000 0.000000
1080.400000 0.000000
1080.500000 0.000000
1080.600000 0.000000
1080.700000 0.000000
1080.800000 0.000000
1080.900000 0.000000
1081.000000 0.000000
1081.100000 0.000000
1081.200000 0.000000
1081.300000 0.000000
1081.400000 0.000000
1081.500000 0.000000
1081.600000 0.000000
1081.700000 0.000000
1081.800000 0.000000
1081.900000 0.000000
1082.000000 0.000000
1082.100000 0.000000
1082.200000 0.000000
1082.300000 0.000000
1082.400000 0.000000
1082.500000 0.000000
1082.600000 0.000000
1082.700000 0.000000
1082.800000 0.000000
1082.900000 0.000000
1083.000000 0.000000
1083.100000 0.000000
1083.200000 0.000000
1083.300000 0.000000
1083.400000 0.000000
1083.500000 0.000000
1083.600000 0.000000
1083.700000 0.000000
1083.800000 0.000000
1083.900000 0.000000
1084.000000 0.000000
1084.100000 0.000000
1084.200000 0.000000
1084.300000 0.000000
1084.400000 0.000000
1084.500000 0.000000
1084.600000 0.000000
1084.700000 0.000000
1084.800000 0.000000
1084.900000 0.000000
1085.000000 0.000000
1085.100000 0.000000
1085.200000 0.000000
1085.300000 0.000000
1085.400000 0.000000
1085.500000 0.000000
1085.600000 0.000000
1085.700000 0.000000
1085.800000 0.000000
1085.900000 0.000000
1086.000000 0.000000
1086.100000 0.000000
1086.200000 0.000000
1086.300000 0.000000
1086.400000 0.000000
1086.500000 0.000000
1086.600000 0.000000
1086.700000 0.000000
1086.800000 0.000000
1086.900000 0.000000
1087.000000 0.000000
1087.100000 0.000000
1087.200000 0.000000
1087.300000 0.000000
1087.400000 0.000000
1087.500000 0.000000
1087.600000 0.000000
1087.700000 0.000000
1087.800000 0.000000
1087.900000 0.000000
1088.000000 0.000000
1088.100000 0.000000
1088.200000 0.000000
1088.300000 0.000000
1088.400000 0.000000
1088.500000 0.000000
1088.600000 0.000000
1088.700000 0.000000
1088.800000 0.000000
1088.900000 0.000000
1089.000000 0.000000
1089.100000 0.000000
1089.200000 0.000000
1089.300000 0.000000
1089.400000 0.000000
1089.500000 0.000000
1089.600000 0.000000
1089.700000 0.000000
1089.800000 0.000000
1089.900000 0.000000
1090.000000 0.000000
1090.100000 0.000000
1090.200000 0.000000
1090.300000 0.000000
1090.400000 0.000000
1090.500000 0.000000
1090.600000 0.000000
1090.700000 0.000000
1090.800000 0.000000
1090.900000 0.000000
1091.000000 0.000000
1091.100000 0.000000
1091.200000 0.000000
1091.300000 0.000000
1091.400000 0.000000
1091.500000 0.000000
1091.600000 0.000000
1091.700000 0.000000
1091.800000 0.000000
1091.900000 0.000000
1092.000000 0.000000
1092.100000 0.000000
1092.200000 0.000000
1092.300000 0.000000
1092.400000 0.000000
1092.500000 0.000000
1092.600000 0.000000
1092.700000 0.000000
1092.800000 0.000000
1092.900000 0.000000
1093.000000 0.000000
1093.100000 0.000000
1093.200000 0.000000
1093.300000 0.000000
1093.400000 0.000000
1093.500000 0.000000
1093.600000 0.000000
1093.700000 0.000000
1093.800000 0.000000
1093.900000 0.000000
1094.000000 0.000000
1094.100000 0.000000
1094.200000 0.000000
1094.300000 0.000000
1094.400000 0.000000
1094.500000 0.000000
1094.600000 0.000000
1094.700000 0.000000
1094.800000 0.000000
1094.900000 0.000000
1095.000000 0.000000
1095.100000 0.000000
1095.200000 0.000000
1095.300000 0.000000
1095.400000 0.000000
1095.500000 0.000000
1095.600000 0.000000
1095.700000 0.000000
1095.800000 0.000000
1095.900000 0.000000
1096.000000 0.000000
1096.100000 0.000000
1096.200000 0.000000
1096.300000 0.000000
1096.400000 0.000000
1096.500000 0.000000
1096.600000 0.000000
1096.700000 0.000000
1096.800000 0.000000
1096.900000 0.000000
1097.000000 0.000000
1097.100000 0.000000
1097.200000 0.000000
1097.300000 0.000000
1097.400000 0.000000
1097.500000 0.000000
1097.600000 0.000000
1097.700000 0.000000
1097.800000 0.000000
1097.900000 0.000000
1098.000000 0.000000
1098.100000 0.000000
1098.200000 0.000000
1098.300000 0.000000
1098.400000 0.000000
1098.500000 0.000000
1098.600000 0.000000
1098.700000 0.000000
1098.800000 0.000000
1098.900000 0.000000
1099.000000 0.000000
1099.100000 0.000000
1099.200000 0.000000
1099.300000 0.000000
1099.400000 0.000000
1099.500000 0.000000
1099.600000 0.000000
1099.700000 0.000000
1099.800000 0.000000
1099.900000 0.000000
1100.000000 3.366710
1100.100000 0.000000
1100.200000 0.000000
1100.300000 0.000000
1100.400000 0.000000
1100.500000 0.000000
1100.600000 0.000000
1100.700000 0.000000
1100.800000 0.000000
1100.900000 0.000000
1101.000000 0.000000
1101.100000 0.000000
1101.200000 0.000000
1101.300000 0.000000
1101.400000 0.000000
1101.500000 0.000000
1101.600000 0.000000
1101.700000 0.000000
1101.800000 0.000000
1101.900000 0.000000
1102.000000 0.000000
1102.100000 0.000000
1102.200000 0.000000
1102.300000 0.000000
1102.400000 0.000000
1102.500000 0.000000
1102.600000 0.000000
1102.700000 0.000000
1102.800000 0.000000
1102.900000 0.000000
1103.000000 0.000000
1103.100000 0.000000
1103.200000 0.000000
1103.300000 0.000000
1103.400000 0.000000
1103.500000 0.000000
1103.600000 0.000000
1103.700000 0.000000
1103.800000 0.000000
1103.900000 0.000000
1104.000000 0.000000
1104.100000 0.000000
1104.200000 0.000000
1104.300000 0.000000
1104.400000 0.000000
1104.500000 0.000000
1104.600000 0.000000
1104.700000 0.000000
1104.800000 0.000000
1104.900000 0.000000
1105.000000 0.000000
1105.100000 0.000000
1105.200000 0.000000
1105.300000 0.000000
1105.400000 0.000000
1105.500000 0.000000
1105.600000 0.000000
1105.700000 0.000000
1105.800000 0.000000
1105.900000 0.000000
1106.000000 0.000000
1106.100000 0.000000
1106.200000 0.000000
1106.300000 0.000000
1106.400000 0.000000
1106.500000 0.000000
1106.600000 0.000000
1106.700000 0.000000
1106.800000 0.000000
1106.900000 0.000000
1107.000000 0.000000
1107.100000 0.000000
1107.200000 0.000000
1107.300000 0.000000
1107.400000 0.000000
1107.500000 0.000000
1107.600000 0.000000
1107.700000 0.000000
1107.800000 0.000000
1107.900000 0.000000
1108.000000 0.000000
1108.100000 0.000000
1108.200000 0.000000
1108.300000 0.000000
1108.400000 0.000000
1108.500000 0.000000
1108.600000 0.000000
1108.700000 0.000000
1108.800000 0.000000
1108.900000 0.000000
1109.000000 0.000000
1109.100000 0.000000
1109.200000 0.000000
1109.300000 0.000000
1109.400000 0.000000
1109.500000 0.000000
1109.600000 0.000000
1109.700000 0.000000
1109.800000 0.000000
1109.900000 0.000000
1110.000000 0.000000
1110.100000 0.000000
1110.200000 0.000000
1110.300000 0.000000
1110.400000 0.000000
1110.500000 0.000000
1110.600000 0.000000
1110.700000 0.000000
1110.800000 0.000000
1110.900000 0.000000
1111.000000 0.000000
1111.100000 0.000000
1111.200000 0.000000
1111.300000 0.000000
1111.400000 0.000000
1111.500000 0.000000
1111.600000 0.000000
1111.700000 0.000000
1111.800000 0.000000
1111.900000 0.000000
1112.000000 0.000000
1112.100000 0.000000
1112.200000 0.000000
1112.300000 0.000000
1112.400000 0.000000
1112.500000 0.000000
1112.600000 0.000000
1112.700000 0.000000
1112.800000 0.000000
1112.900000 0.000000
1113.000000 0.000000
1113.100000 0.000000
1113.200000 0.000000
1113.300000 0.000000
1113.400000 0.000000
1113.500000 0.000000
1113.600000 0.000000
1113.700000 0.000000
1113.800000 0.000000
1113.900000 0.000000
1114.000000 0.000000
1114.100000 0.000000
1114.200000 0.000000
1114.300000 0.000000
1114.400000 0.000000
1114.500000 0.000000
1114.600000 0.000000
1114.700000 0.000000
1114.800000 0.000000
1114.900000 0.000000
1115.000000 0.000000
1115.100000 0.000000
1115.200000 0.000000
1115.300000 0.000000
1115.400000 0.000000
1115.500000 0.000000
1115.600000 0.000000
1115.700000 0.000000
1115.800000 0.000000
1115.900000 0.000000
1116.000000 0.000000
1116.100000 0.000000
1116.200000 0.000000
1116.300000 0.000000
1116.400000 0.000000
1116.500000 0.000000
1116.600000 0.000000
1116.700000 0.000000
1116.800000 0.000000
1116.900000 0.000000
1117.000000 0.000000
1117.100000 0.000000
1117.200000 0.000000
1117.300000 0.000000
1117.400000 0.000000
1117.500000 0.000000
1117.600000 0.000000
1117.700000 0.000000
1117.800000 0.000000
1117.900000 0.000000
1118.000000 0.000000
1118.100000 0.000000
1118.200000 0.000000
1118.300000 0.000000
1118.400000 0.000000
1118.500000 0.000000
1118.600000 0.000000
1118.700000 0.000000
1118.800000 0.000000
1118.900000 0.000000
1119.000000 0.000000
1119.100000 0.000000
1119.200000 0.000000
1119.300000 0.000000
1119.400000 0.000000
1119.500000 0.000000
1119.600000 0.000000
1119.700000 0.000000
1119.800000 0.000000
1119.900000 0.000000
1120.000000 0.000000
1120.100000 0.000000
1120.200000 0.000000
1120.300000 0.000000
1120.400000 0.000000
1120.500000 0.000000
1120.600000 0.000000
1120.700000 0.000000
1120.800000 0.000000
1120.900000 0.000000
1121.000000 0.000000
1121.100000 0.000000
1121.200000 0.000000
1121.300000 0.000000
1121.400000 0.000000
1121.500000 0.000000
1121.600000 0.000000
1121.700000 0.000000
1121.800000 0.000000
1121.900000 0.000000
1122.000000 0.000000
1122.100000 0.000000
1122.200000 0.000000
1122.300000 0.000000
1122.400000 0.000000
1122.500000 0.000000
1122.600000 0.000000
1122.700000 0.000000
1122.800000 0.000000
1122.900000 0.000000
1123.000000 0.000000
1123.100000 0.000000
1123.200000 0.000000
1123.300000 0.000000
1123.400000 0.000000
1123.500000 0.000000
1123.600000 0.000000
1123.700000 0.000000
1123.800000 0.000000
1123.900000 0.000000
1124.000000 0.000000
1124.100000 0.000000
1124.200000 0.000000
1124.300000 0.000000
1124.400000 0.000000
1124.500000 0.000000
1124.600000 0.000000
1124.700000 0.000000
1124.800000 0.000000
1124.900000 0.000000
1125.000000 2.525303
1125.100000 0.000000
1125.200000 0.000000
1125.300000 0.000000
1125.400000 0.000000
1125.500000 0.000000
1125.600000 0.000000
1125.700000 0.000000
1125.800000 0.000000
1125.900000 0.000000
1126.000000 0.000000
1126.100000 0.000000
1126.200000 0.000000
1126.300000 0.000000
1126.400000 0.000000
1126.500000 0.000000
1126.600000 0.000000
1126.700000 0.000000
1126.800000 0.000000
1126.900000 0.000000
1127.000000 0.000000
1127.100000 0.000000
1127.200000 0.000000
1127.300000 0.000000
1127.400000 0.000000
1127.500000 0.000000
1127.600000 0.000000
1127.700000 0.000000
1127.800000 0.000000
1127.900000 0.000000
1128.000000 0.000000
1128.100000 0.000000
1128.200000 0.000000
1128.300000 0.000000
1128.400000 0.000000
1128.500000 0.000000
1128.600000 0.000000
1128.700000 0.000000
1128.800000 0.000000
1128.900000 0.000000
1129.000000 0.000000
1129.100000 0.000000
1129.200000 0.000000
1129.300000 0.000000
1129.400000 0.000000
1129.500000 0.000000
1129.600000 0.000000
1129.700000 0.000000
1129.800000 0.000000
1129.900000 0.000000
1130.000000 0.000000
1130.100000 0.000000
1130.200000 0.000000
1130.300000 0.000000
1130.400000 0.000000
1130.500000 0.000000
1130.600000 0.000000
1130.700000 0.000000
1130.800000 0.000000
1130.900000 0.000000
1131.000000 0.000000
1131.100000 0.000000
1131.200000 0.000000
1131.300000 0.000000
1131.400000 0.000000
1131.500000 0.000000
1131.600000 0.000000
1131.700000 0.000000
1131.800000 0.000000
1131.900000 0.000000
1132.000000 0.000000
1132.100000 0.000000
1132.200000 0.000000
1132.300000 0.000000
1132.400000 0.000000
1132.500000 0.000000
1132.600000 0.000000
1132.700000 0.000000
1132.800000 0.000000
1132.900000 0.000000
1133.000000 0.000000
1133.100000 0.000000
1133.200000 0.000000
1133.300000 0.000000
1133.400000 0.000000
1133.500000 0.000000
1133.600000 0.000000
1133.700000 0.000000
1133.800000 0.000000
1133.900000 0.000000
1134.000000 0.000000
1134.100000 0.000000
1134.200000 0.000000
1134.300000 0.000000
1134.400000 0.000000
1134.500000 0.000000
1134.600000 0.000000
1134.700000 0.000000
1134.800000 0.000000
1134.900000 0.000000
1135.000000 0.000000
1135.100000 0.000000
1135.200000 0.000000
1135.300000 0.000000
1135.400000 0.000000
1135.500000 0.000000
1135.600000 0.000000
1135.700000 0.000000
1135.800000 0.000000
1135.900000 0.000000
1136.000000 0.000000
1136.100000 0.000000
1136.200000 0.000000
1136.300000 0.000000
1136.400000 0.000000
1136.500000 0.000000
1136.600000 0.000000
1136.700000 0.000000
1136.800000 0.000000
1136.900000 0.000000
1137.000000 0.000000
1137.100000 0.000000
1137.200000 0.000000
1137.300000 0.000000
1137.400000 0.000000
1137.500000 0.000000
1137.600000 0.000000
1137.700000 0.000000
1137.800000 0.000000
1137.900000 0.000000
1138.000000 0.000000
1138.100000 0.000000
1138.200000 0.000000
1138.300000 0.000000
1138.400000 0.000000
1138.500000 0.000000
1138.600000 0.000000
1138.700000 0.000000
1138.800000 0.000000
1138.900000 0.000000
1139.000000 0.000000
1139.100000 0.000000
1139.200000 0.000000
1139.300000 0.000000
1139.400000 0.000000
1139.500000 0.000000
1139.600000 0.000000
1139.700000 0.000000
1139.800000 0.000000
1139.900000 0.000000
1140.000000 0.000000
1140.100000 0.000000
1140.200000 0.000000
1140.300000 0.000000
1140.400000 0.000000
1140.500000 0.000000
1140.600000 0.000000
1140.700000 0.000000
1140.800000 0.000000
1140.900000 0.000000
1141.000000 0.000000
1141.100000 0.000000
1141.200000 0.000000
1141.300000 0.000000
1141.400000 0.000000
1141.500000 0.000000
1141.600000 0.000000
1141.700000 0.000000
1141.800000 0.000000
1141.900000 0.000000
1142.000000 0.000000
1142.100000 0.000000
1142.200000 0.000000
1142.300000 0.000000
1142.400000 0.000000
1142.500000 0.000000
1142.600000 0.000000
1142.700000 0.000000
1142.800000 0.000000
1142.900000 0.000000
1143.000000 0.000000
1143.100000 0.000000
1143.200000 0.000000
1143.300000 0.000000
1143.400000 0.000000
1143.500000 0.000000
1143.600000 0.000000
1143.700000 0.000000
1143.800000 0.000000
1143.900000 0.000000
1144.000000 0.000000
1144.100000 0.000000
1144.200000 0.000000
1144.300000 0.000000
1144.400000 0.000000
1144.500000 0.000000
1144.600000 0.000000
1144.700000 0.000000
1144.800000 0.000000
1144.900000 0.000000
1145.000000 0.000000
1145.100000 0.000000
1145.200000 0.000000
1145.300000 0.000000
1145.400000 0.000000
1145.500000 0.000000
1145.600000 0.000000
1145.700000 0.000000
1145.800000 0.000000
1145.900000 0.000000
1146.000000 0.000000
1146.100000 0.000000
1146.200000 0.000000
1146.300000 0.000000
1146.400000 0.000000
1146.500000 0.000000
1146.600000 0.000000
1146.700000 0.000000
1146.800000 0.000000
1146.900000 0.000000
1147.000000 0.000000
1147.100000 0.000000
1147.200000 0.000000
1147.300000 0.000000
1147.400000 0.000000
1147.500000 0.000000
1147.600000 0.000000
1147.700000 0.000000
1147.800000 0.000000
1147.900000 0.000000
1148.000000 0.000000
1148.100000 0.000000
1148.200000 0.000000
1148.300000 0.000000
1148.400000 0.000000
1148.500000 0.000000
1148.600000 0.000000
1148.700000 0.000000
1148.800000 0.000000
1148.900000 0.000000
1149.000000 0.000000
1149.100000 0.000000
1149.200000 0.000000
1149.300000 0.000000
1149.400000 0.000000
1149.500000 0.000000
1149.600000 0.000000
1149.700000 0.000000
1149.800000 0.000000
1149.900000 0.000000
1150.000000 2.614162
1150.100000 0.000000
1150.200000 0.000000
1150.300000 0.000000
1150.400000 0.000000
1150.500000 0.000000
1150.600000 0.000000
1150.700000 0.000000
1150.800000 0.000000
1150.900000 0.000000
1151.000000 0.000000
1151.100000 0.000000
1151.200000 0.000000
1151.300000 0.000000
1151.400000 0.000000
1151.500000 0.000000
1151.600000 0.000000
1151.700000 0.000000
1151.800000 0.000000
1151.900000 0.000000
1152.000000 0.000000
1152.100000 0.000000
1152.200000 0.000000
1152.300000 0.000000
1152.400000 0.000000
1152.500000 0.000000
1152.600000 0.000000
1152.700000 0.000000
1152.800000 0.000000
1152.900000 0.000000
1153.000000 0.000000
1153.100000 0.000000
1153.200000 0.000000
1153.300000 0.000000
1153.400000 0.000000
1153.500000 0.000000
1153.600000 0.000000
1153.700000 0.000000
1153.800000 0.000000
1153.900000 0.000000
1154.000000 0.000000
1154.100000 0.000000
1154.200000 0.000000
1154.300000 0.000000
1154.400000 0.000000
1154.500000 0.000000
1154.600000 0.000000
1154.700000 0.000000
1154.800000 0.000000
1154.900000 0.000000
1155.000000 0.000000
1155.100000 0.000000
1155.200000 0.000000
1155.300000 0.000000
1155.400000 0.000000
1155.500000 0.000000
1155.600000 0.000000
1155.700000 0.000000
1155.800000 0.000000
1155.900000 0.000000
1156.000000 0.000000
1156.100000 0.000000
1156.200000 0.000000
1156.300000 0.000000
1156.400000 0.000000
1156.500000 0.000000
1156.600000 0.000000
1156.700000 0.000000
1156.800000 0.000000
1156.900000 0.000000
1157.000000 0.000000
1157.100000 0.000000
1157.200000 0.000000
1157.300000 0.000000
1157.400000 0.000000
1157.500000 0.000000
1157.600000 0.000000
1157.700000 0.000000
1157.800000 0.000000
1157.900000 0.000000
1158.000000 0.000000
1158.100000 0.000000
1158.200000 0.000000
1158.300000 0.000000
1158.400000 0.000000
1158.500000 0.000000
1158.600000 0.000000
1158.700000 0.000000
1158.800000 0.000000
1158.900000 0.000000
1159.000000 0.000000
1159.100000 0.000000
1159.200000 0.000000
1159.300000 0.000000
1159.400000 0.000000
1159.500000 0.000000
1159.600000 0.000000
1159.700000 0.000000
1159.800000 0.000000
1159.900000 0.000000
1160.000000 0.000000
1160.100000 0.000000
1160.200000 0.000000
1160.300000 0.000000
1160.400000 0.000000
1160.500000 0.000000
1160.600000 0.000000
1160.700000 0.000000
1160.800000 0.000000
1160.900000 0.000000
1161.000000 0.000000
1161.100000 0.000000
1161.200000 0.000000
1161.300000 0.000000
1161.400000 0.000000
1161.500000 0.000000
1161.600000 0.000000
1161.700000 0.000000
1161.800000 0.000000
1161.900000 0.000000
1162.000000 0.000000
1162.100000 0.000000
1162.200000 0.000000
1162.300000 0.000000
1162.400000 0.000000
1162.500000 0.000000
1162.600000 0.000000
1162.700000 0.000000
1162.800000 0.000000
1162.900000 0.000000
1163.000000 0.000000
1163.100000 0.000000
1163.200000 0.000000
1163.300000 0.000000
1163.400000 0.000000
1163.500000 0.000000
1163.600000 0.000000
1163.700000 0.000000
1163.800000 0.000000
1163.900000 0.000000
1164.000000 0.000000
1164.100000 0.000000
1164.200000 0.000000
1164.300000 0.000000
1164.400000 0.000000
1164.500000 0.000000
1164.600000 0.000000
1164.700000 0.000000
1164.800000 0.000000
1164.900000 0.000000
1165.000000 0.000000
1165.100000 0.000000
1165.200000 0.000000
1165.300000 0.000000
1165.400000 0.000000
1165.500000 0.000000
1165.600000 0.000000
1165.700000 0.000000
1165.800000 0.000000
1165.900000 0.000000
1166.000000 0.000000
1166.100000 0.000000
1166.200000 0.000000
1166.300000 0.000000
1166.400000 0.000000
1166.500000 0.000000
1166.600000 0.000000
1166.700000 0.000000
1166.800000 0.000000
1166.900000 0.000000
1167.000000 0.000000
1167.100000 0.000000
1167.200000 0.000000
1167.300000 0.000000
1167.400000 0.000000
1167.500000 0.000000
1167.600000 0.000000
1167.700000 0.000000
1167.800000 0.000000
1167.900000 0.000000
1168.000000 0.000000
1168.100000 0.000000
1168.200000 0.000000
1168.300000 0.000000
1168.400000 0.000000
1168.500000 0.000000
1168.600000 0.000000
1168.700000 0.000000
1168.800000 0.000000
1168.900000 0.000000
1169.000000 0.000000
1169.100000 0.000000
1169.200000 0.000000
1169.300000 0.000000
1169.400000 0.000000
1169.500000 0.000000
1169.600000 0.000000
1169.700000 0.000000
1169.800000 0.000000
1169.900000 0.000000
1170.000000 0.000000
1170.100000 0.000000
1170.200000 0.000000
1170.300000 0.000000
1170.400000 0.000000
1170.500000 0.000000
1170.600000 0.000000
1170.700000 0.000000
1170.800000 0.000000
1170.900000 0.000000
1171.000000 0.000000
1171.100000 0.000000
1171.200000 0.000000
1171.300000 0.000000
1171.400000 0.000000
1171.500000 0.000000
1171.600000 0.000000
1171.700000 0.000000
1171.800000 0.000000
1171.900000 0.000000
1172.000000 0.000000
1172.100000 0.000000
1172.200000 0.000000
1172.300000 0.000000
1172.400000 0.000000
1172.500000 0.000000
1172.600000 0.000000
1172.700000 0.000000
1172.800000 0.000000
1172.900000 0.000000
1173.000000 0.000000
1173.100000 0.000000
1173.200000 0.000000
1173.300000 0.000000
1173.400000 0.000000
1173.500000 0.000000
1173.600000 0.000000
1173.700000 0.000000
1173.800000 0.000000
1173.900000 0.000000
1174.000000 0.000000
1174.100000 0.000000
1174.200000 0.000000
1174.300000 0.000000
1174.400000 0.000000
1174.500000 0.000000
1174.600000 0.000000
1174.700000 0.000000
1174.800000 0.000000
1174.900000 0.000000
1175.000000 0.625224
1175.100000 0.000000
1175.200000 0.000000
1175.300000 0.000000
1175.400000 0.000000
1175.500000 0.000000
1175.600000 0.000000
1175.700000 0.000000
1175.800000 0.000000
1175.900000 0.000000
1176.000000 0.000000
1176.100000 0.000000
1176.200000 0.000000
1176.300000 0.000000
1176.400000 0.000000
1176.500000 0.000000
1176.600000 0.000000
1176.700000 0.000000
1176.800000 0.000000
1176.900000 0.000000
1177.000000 0.000000
1177.100000 0.000000
1177.200000 0.000000
1177.300000 0.000000
1177.400000 0.000000
1177.500000 0.000000
1177.600000 0.000000
1177.700000 0.000000
1177.800000 0.000000
1177.900000 0.000000
1178.000000 0.000000
1178.100000 0.000000
1178.200000 0.000000
1178.300000 0.000000
1178.400000 0.000000
1178.500000 0.000000
1178.600000 0.000000
1178.700000 0.000000
1178.800000 0.000000
1178.900000 0.000000
1179.000000 0.000000
1179.100000 0.000000
1179.200000 0.000000
1179.300000 0.000000
1179.400000 0.000000
1179.500000 0.000000
1179.600000 0.000000
1179.700000 0.000000
1179.800000 0.000000
1179.900000 0.000000
1180.000000 0.000000
1180.100000 0.000000
1180.200000 0.000000
1180.300000 0.000000
1180.400000 0.000000
1180.500000 0.000000
1180.600000 0.000000
1180.700000 0.000000
1180.800000 0.000000
1180.900000 0.000000
1181.000000 0.000000
1181.100000 0.000000
1181.200000 0.000000
1181.300000 0.000000
1181.400000 0.000000
1181.500000 0.000000
1181.600000 0.000000
1181.700000 0.000000
1181.800000 0.000000
1181.900000 0.000000
1182.000000 0.000000
1182.100000 0.000000
1182.200000 0.000000
1182.300000 0.000000
1182.400000 0.000000
1182.500000 0.000000
1182.600000 0.000000
1182.700000 0.000000
1182.800000 0.000000
1182.900000 0.000000
1183.000000 0.000000
1183.100000 0.000000
1183.200000 0.000000
1183.300000 0.000000
1183.400000 0.000000
1183.500000 0.000000
1183.600000 0.000000
1183.700000 0.000000
1183.800000 0.000000
1183.900000 0.000000
1184.000000 0.000000
1184.100000 0.000000
1184.200000 0.000000
1184.300000 0.000000
1184.400000 0.000000
1184.500000 0.000000
1184.600000 0.000000
1184.700000 0.000000
1184.800000 0.000000
1184.900000 0.000000
1185.000000 0.000000
1185.100000 0.000000
1185.200000 0.000000
1185.300000 0.000000
1185.400000 0.000000
1185.500000 0.000000
1185.600000 0.000000
1185.700000 0.000000
1185.800000 0.000000
1185.900000 0.000000
1186.000000 0.000000
1186.100000 0.000000
1186.200000 0.000000
1186.300000 0.000000
1186.400000 0.000000
1186.500000 0.000000
1186.600000 0.000000
1186.700000 0.000000
1186.800000 0.000000
1186.900000 0.000000
1187.000000 0.000000
1187.100000 0.000000
1187.200000 0.000000
1187.300000 0.000000
1187.400000 0.000000
1187.500000 0.000000
1187.600000 0.000000
1187.700000 0.000000
1187.800000 0.000000
1187.900000 0.000000
1188.000000 0.000000
1188.100000 0.000000
1188.200000 0.000000
1188.300000 0.000000
1188.400000 0.000000
1188.500000 0.000000
1188.600000 0.000000
1188.700000 0.000000
1188.800000 0.000000
1188.900000 0.000000
1189.000000 0.000000
1189.100000 0.000000
1189.200000 0.000000
1189.300000 0.000000
1189.400000 0.000000
1189.500000 0.000000
1189.600000 0.000000
1189.700000 0.000000
1189.800000 0.000000
1189.900000 0.000000
1190.000000 0.000000
1190.100000 0.000000
1190.200000 0.000000
1190.300000 0.000000
1190.400000 0.000000
1190.500000 0.000000
1190.600000 0.000000
1190.700000 0.000000
1190.800000 0.000000
1190.900000 0.000000
1191.000000 0.000000
1191.100000 0.000000
1191.200000 0.000000
1191.300000 0.000000
1191.400000 0.000000
1191.500000 0.000000
1191.600000 0.000000
1191.700000 0.000000
1191.800000 0.000000
1191.900000 0.000000
1192.000000 0.000000
1192.100000 0.000000
1192.200000 0.000000
1192.300000 0.000000
1192.400000 0.000000
1192.500000 0.000000
1192.600000 0.000000
1192.700000 0.000000
1192.800000 0.000000
1192.900000 0.000000
1193.000000 0.000000
1193.100000 0.000000
1193.200000 0.000000
1193.300000 0.000000
1193.400000 0.000000
1193.500000 0.000000
1193.600000 0.000000
1193.700000 0.000000
1193.800000 0.000000
1193.900000 0.000000
1194.000000 0.000000
1194.100000 0.000000
1194.200000 0.000000
1194.300000 0.000000
1194.400000 0.000000
1194.500000 0.000000
1194.600000 0.000000
1194.700000 0.000000
1194.800000 0.000000
1194.900000 0.000000
1195.000000 0.000000
1195.100000 0.000000
1195.200000 0.000000
1195.300000 0.000000
1195.400000 0.000000
1195.500000 0.000000
1195.600000 0.000000
1195.700000 0.000000
1195.800000 0.000000
1195.900000 0.000000
1196.000000 0.000000
1196.100000 0.000000
1196.200000 0.000000
1196.300000 0.000000
1196.400000 0.000000
1196.500000 0.000000
1196.600000 0.000000
1196.700000 0.000000
1196.800000 0.000000
1196.900000 0.000000
1197.000000 0.000000
1197.100000 0.000000
1197.200000 0.000000
1197.300000 0.000000
1197.400000 0.000000
1197.500000 0.000000
1197.600000 0.000000
1197.700000 0.000000
1197.800000 0.000000
1197.900000 0.000000
1198.000000 0.000000
1198.100000 0.000000
1198.200000 0.000000
1198.300000 0.000000
1198.400000 0.000000
1198.500000 0.000000
1198.600000 0.000000
1198.700000 0.000000
1198.800000 0.000000
1198.900000 0.000000
1199.000000 0.000000
1199.100000 0.000000
1199.200000 0.000000
1199.300000 0.000000
1199.400000 0.000000
1199.500000 0.000000
1199.600000 0.000000
1199.700000 0.000000
1199.800000 0.000000
1199.900000 0.000000
1200.000000 1.603170


==> figure/am-simulation/type3-bb.dat <==
0.000000 0.000000
0.100000 0.127041
0.200000 0.264650
0.300000 0.037300
0.400000 0.133772
0.500000 0.193757
0.600000 0.115563
0.700000 0.102814
0.800000 0.119833
0.900000 0.122951
1.000000 0.104909
1.100000 0.259790
1.200000 0.212490
1.300000 0.239418
1.400000 0.174802
1.500000 0.197190
1.600000 0.028753
1.700000 0.141574
1.800000 0.065743
1.900000 0.010387
2.000000 0.048081
2.100000 0.087000
2.200000 0.080749
2.300000 0.160278
2.400000 0.305000
2.500000 0.137750
2.600000 0.148645
2.700000 0.070473
2.800000 0.067301
2.900000 0.186728
3.000000 0.096119
3.100000 0.186036
3.200000 0.235663
3.300000 0.147333
3.400000 0.251729
3.500000 0.202876
3.600000 0.397114
3.700000 0.740508
3.800000 0.380025
3.900000 0.455149
4.000000 0.419801
4.100000 0.292028
4.200000 0.704143
4.300000 0.015920
4.400000 0.679716
4.500000 0.223125
4.600000 0.701359
4.700000 0.599980
4.800000 0.439865
4.900000 1.562984
5.000000 1.110311
5.100000 1.669581
5.200000 0.998448
5.300000 1.142494
5.400000 0.214357
5.500000 0.853318
5.600000 1.337500
5.700000 0.444708
5.800000 0.175678
5.900000 0.425383
6.000000 0.661288
6.100000 0.572246
6.200000 0.552057
6.300000 0.216967
6.400000 0.230429
6.500000 0.314986
6.600000 0.176259
6.700000 0.144516
6.800000 0.230515
6.900000 0.202128
7.000000 0.303623
7.100000 0.378622
7.200000 0.508506
7.300000 0.572451
7.400000 0.144963
7.500000 0.462417
7.600000 0.241638
7.700000 0.239103
7.800000 0.128792
7.900000 0.356143
8.000000 0.211640
8.100000 0.624827
8.200000 0.178310
8.300000 0.279170
8.400000 0.128190
8.500000 0.355100
8.600000 0.811244
8.700000 0.340865
8.800000 1.007198
8.900000 0.360502
9.000000 0.574244
9.100000 0.701619
9.200000 0.642394
9.300000 0.793351
9.400000 0.680699
9.500000 0.949529
9.600000 0.545417
9.700000 0.491359
9.800000 0.751866
9.900000 0.742840
10.000000 0.763141
10.100000 0.422912
10.200000 0.216220
10.300000 1.244425
10.400000 1.234644
10.500000 2.348164
10.600000 0.602018
10.700000 0.346194
10.800000 0.030633
10.900000 0.972105
11.000000 0.427043
11.100000 0.759306
11.200000 0.315937
11.300000 0.743828
11.400000 0.648614
11.500000 0.481688
11.600000 1.420203
11.700000 1.111380
11.800000 0.515866
11.900000 0.611538
12.000000 0.957812
12.100000 0.830176
12.200000 0.912366
12.300000 0.767991
12.400000 0.360918
12.500000 1.058330
12.600000 0.277725
12.700000 0.897239
12.800000 0.756358
12.900000 0.476750
13.000000 0.594484
13.100000 0.342614
13.200000 0.922860
13.300000 0.196424
13.400000 0.478963
13.500000 0.259994
13.600000 0.269717
13.700000 0.225271
13.800000 0.348490
13.900000 0.258019
14.000000 0.835700
14.100000 0.404142
14.200000 0.325800
14.300000 0.283790
14.400000 0.326181
14.500000 0.524975
14.600000 0.180337
14.700000 0.633449
14.800000 0.087036
14.900000 0.225985
15.000000 0.402007
15.100000 0.341967
15.200000 0.075546
15.300000 0.345535
15.400000 0.410866
15.500000 0.878051
15.600000 0.813812
15.700000 0.334363
15.800000 0.634010
15.900000 0.465737
16.000000 0.429904
16.100000 0.192120
16.200000 0.350553
16.300000 0.673141
16.400000 0.570013
16.500000 0.207036
16.600000 0.935416
16.700000 0.115061
16.800000 0.225949
16.900000 0.085890
17.000000 0.258481
17.100000 0.593535
17.200000 0.788065
17.300000 0.470983
17.400000 0.176500
17.500000 0.580688
17.600000 1.010920
17.700000 0.568288
17.800000 0.369037
17.900000 0.655067
18.000000 0.211329
18.100000 0.883141
18.200000 0.249374
18.300000 1.283426
18.400000 0.328988
18.500000 0.570409
18.600000 0.633148
18.700000 0.692588
18.800000 1.128497
18.900000 0.939464
19.000000 0.444488
19.100000 0.616825
19.200000 0.871764
19.300000 0.947467
19.400000 0.433415
19.500000 0.971031
19.600000 0.443632
19.700000 0.166945
19.800000 0.681227
19.900000 0.840351
20.000000 0.428210
20.100000 0.706806
20.200000 0.143438
20.300000 0.619298
20.400000 0.521000
20.500000 0.803201
20.600000 0.698042
20.700000 0.466613
20.800000 0.950281
20.900000 0.572515
21.000000 0.394486
21.100000 0.398186
21.200000 0.880568
21.300000 0.400320
21.400000 0.563852
21.500000 0.720619
21.600000 0.732543
21.700000 0.292578
21.800000 0.308707
21.900000 0.213325
22.000000 0.339700
22.100000 0.382154
22.200000 0.553992
22.300000 0.121673
22.400000 0.335432
22.500000 0.164120
22.600000 0.217746
22.700000 0.364697
22.800000 0.063274
22.900000 0.369907
23.000000 0.309475
23.100000 0.251053
23.200000 0.076851
23.300000 0.139844
23.400000 0.138268
23.500000 0.317802
23.600000 0.126925
23.700000 0.089200
23.800000 0.190196
23.900000 0.190926
24.000000 0.259264
24.100000 0.143773
24.200000 0.305443
24.300000 0.370574
24.400000 0.243617
24.500000 0.532457
24.600000 0.352005
24.700000 0.302901
24.800000 0.203599
24.900000 0.164767
25.000000 0.640630
25.100000 0.078666
25.200000 0.474696
25.300000 0.231619
25.400000 0.239917
25.500000 0.697914
25.600000 0.346889
25.700000 0.283637
25.800000 0.259454
25.900000 0.591518
26.000000 0.103068
26.100000 0.424558
26.200000 0.041396
26.300000 0.653849
26.400000 0.095209
26.500000 0.466473
26.600000 0.863912
26.700000 0.169385
26.800000 0.780082
26.900000 0.314586
27.000000 0.365444
27.100000 0.854864
27.200000 0.296435
27.300000 0.295956
27.400000 1.025229
27.500000 0.524082
27.600000 0.141439
27.700000 0.484469
27.800000 0.200350
27.900000 0.481416
28.000000 0.637650
28.100000 0.597685
28.200000 0.472504
28.300000 0.275313
28.400000 0.232997
28.500000 0.058208
28.600000 0.587056
28.700000 0.574365
28.800000 0.608434
28.900000 0.326186
29.000000 0.548931
29.100000 0.610584
29.200000 0.288554
29.300000 0.201209
29.400000 0.174390
29.500000 0.171646
29.600000 0.473825
29.700000 0.090661
29.800000 0.290923
29.900000 0.476578
30.000000 0.293997
30.100000 0.091000
30.200000 0.370179
30.300000 0.223818
30.400000 0.290822
30.500000 0.116491
30.600000 0.423330
30.700000 0.110910
30.800000 0.097283
30.900000 0.310545
31.000000 0.182597
31.100000 0.333105
31.200000 0.233279
31.300000 0.523847
31.400000 0.517058
31.500000 0.434894
31.600000 0.610034
31.700000 0.244905
31.800000 0.465686
31.900000 0.612882
32.000000 0.445229
32.100000 0.741024
32.200000 0.521809
32.300000 0.288263
32.400000 0.957979
32.500000 0.599102
32.600000 1.051271
32.700000 0.483570
32.800000 0.444714
32.900000 0.655876
33.000000 0.537918
33.100000 0.719729
33.200000 0.192116
33.300000 1.026826
33.400000 0.973611
33.500000 1.300905
33.600000 0.570737
33.700000 0.153090
33.800000 0.742052
33.900000 0.061802
34.000000 0.981281
34.100000 0.536210
34.200000 0.592254
34.300000 0.593755
34.400000 0.015689
34.500000 0.322288
34.600000 0.376801
34.700000 0.346658
34.800000 0.633103
34.900000 0.778183
35.000000 0.661431
35.100000 0.579388
35.200000 0.516733
35.300000 0.590162
35.400000 0.583536
35.500000 0.380239
35.600000 0.597276
35.700000 0.396803
35.800000 0.708657
35.900000 0.181247
36.000000 0.237510
36.100000 0.522796
36.200000 0.294123
36.300000 0.283973
36.400000 0.562299
36.500000 0.262866
36.600000 0.182754
36.700000 0.248692
36.800000 0.330073
36.900000 0.319735
37.000000 0.382386
37.100000 0.556578
37.200000 0.190285
37.300000 0.405643
37.400000 0.197064
37.500000 0.454568
37.600000 0.132807
37.700000 0.399100
37.800000 0.457818
37.900000 0.134240
38.000000 0.422066
38.100000 0.118740
38.200000 0.197379
38.300000 0.070127
38.400000 0.114498
38.500000 0.514122
38.600000 0.394412
38.700000 0.047328
38.800000 0.369789
38.900000 0.272506
39.000000 0.248270
39.100000 0.451286
39.200000 0.284534
39.300000 0.161515
39.400000 0.431602
39.500000 0.598130
39.600000 0.213328
39.700000 0.723881
39.800000 0.487401
39.900000 0.648917
40.000000 0.507555
40.100000 0.385587
40.200000 0.701999
40.300000 0.304608
40.400000 0.722747
40.500000 0.439353
40.600000 0.651042
40.700000 0.025170
40.800000 0.262490
40.900000 0.216828
41.000000 0.885541
41.100000 0.543124
41.200000 0.312040
41.300000 0.429530
41.400000 0.743212
41.500000 0.511534
41.600000 0.197348
41.700000 0.475841
41.800000 0.199352
41.900000 0.478170
42.000000 0.431909
42.100000 0.688724
42.200000 0.785597
42.300000 0.229622
42.400000 0.600086
42.500000 0.269189
42.600000 0.129511
42.700000 0.394757
42.800000 0.421024
42.900000 1.080724
43.000000 0.823648
43.100000 0.649059
43.200000 0.535443
43.300000 0.170837
43.400000 0.165541
43.500000 0.011576
43.600000 0.255502
43.700000 0.172315
43.800000 0.834671
43.900000 0.291618
44.000000 0.118603
44.100000 0.110691
44.200000 0.299510
44.300000 0.172728
44.400000 0.420024
44.500000 0.227946
44.600000 0.223838
44.700000 0.151292
44.800000 0.106826
44.900000 0.052645
45.000000 0.240287
45.100000 0.148129
45.200000 0.181069
45.300000 0.034055
45.400000 0.078051
45.500000 0.061952
45.600000 0.089032
45.700000 0.036390
45.800000 0.026652
45.900000 0.148839
46.000000 0.081125
46.100000 0.166734
46.200000 0.056019
46.300000 0.175169
46.400000 0.031093
46.500000 0.087427
46.600000 0.236511
46.700000 0.134805
46.800000 0.283483
46.900000 0.148982
47.000000 0.056171
47.100000 0.403136
47.200000 0.044562
47.300000 0.150005
47.400000 0.138835
47.500000 0.239182
47.600000 0.099220
47.700000 0.270708
47.800000 0.198037
47.900000 0.226370
48.000000 0.577039
48.100000 0.446889
48.200000 0.458830
48.300000 0.198905
48.400000 0.323960
48.500000 0.242998
48.600000 0.345692
48.700000 0.171017
48.800000 0.102672
48.900000 0.268237
49.000000 0.602088
49.100000 0.232635
49.200000 0.207313
49.300000 0.251516
49.400000 0.544816
49.500000 0.376021
49.600000 0.173875
49.700000 0.171844
49.800000 0.161667
49.900000 0.703925
50.000000 0.525843
50.100000 0.416528
50.200000 0.355772
50.300000 0.076189
50.400000 0.368047
50.500000 0.123402
50.600000 0.425619
50.700000 0.203752
50.800000 0.266594
50.900000 0.709301
51.000000 0.368035
51.100000 0.437722
51.200000 0.442120
51.300000 0.299664
51.400000 0.079009
51.500000 0.381106
51.600000 0.474502
51.700000 0.359060
51.800000 0.321423
51.900000 0.486067
52.000000 0.381016
52.100000 0.192235
52.200000 0.637221
52.300000 0.250018
52.400000 0.629605
52.500000 0.596976
52.600000 0.971824
52.700000 0.088814
52.800000 0.298147
52.900000 0.755311
53.000000 0.572917
53.100000 0.135739
53.200000 0.427331
53.300000 0.405598
53.400000 0.580821
53.500000 0.301106
53.600000 0.068278
53.700000 0.143102
53.800000 0.282199
53.900000 0.249012
54.000000 0.213431
54.100000 0.775647
54.200000 0.035594
54.300000 0.419343
54.400000 0.315085
54.500000 0.237935
54.600000 0.154851
54.700000 0.140672
54.800000 0.295242
54.900000 0.181771
55.000000 0.469697
55.100000 0.335868
55.200000 0.477953
55.300000 0.302826
55.400000 0.381465
55.500000 0.237650
55.600000 0.341480
55.700000 0.328326
55.800000 0.041546
55.900000 0.335013
56.000000 0.122795
56.100000 0.156377
56.200000 0.245244
56.300000 0.275687
56.400000 0.313940
56.500000 0.185995
56.600000 0.376069
56.700000 0.114069
56.800000 0.301424
56.900000 0.209820
57.000000 0.054974
57.100000 0.116399
57.200000 0.205330
57.300000 0.083135
57.400000 0.344061
57.500000 0.057425
57.600000 0.130608
57.700000 0.284849
57.800000 0.159204
57.900000 0.101639
58.000000 0.159026
58.100000 0.295241
58.200000 0.211970
58.300000 0.107963
58.400000 0.174097
58.500000 0.166305
58.600000 0.029384
58.700000 0.302100
58.800000 0.057267
58.900000 0.034963
59.000000 0.251258
59.100000 0.038550
59.200000 0.096375
59.300000 0.211658
59.400000 0.105913
59.500000 0.091671
59.600000 0.065708
59.700000 0.119057
59.800000 0.088675
59.900000 0.118986
60.000000 0.149458
60.100000 0.274847
60.200000 0.083149
60.300000 0.123254
60.400000 0.195625
60.500000 0.103011
60.600000 0.145885
60.700000 0.058329
60.800000 0.025806
60.900000 0.084460
61.000000 0.157860
61.100000 0.074429
61.200000 0.093688
61.300000 0.081509
61.400000 0.136484
61.500000 0.109940
61.600000 0.083234
61.700000 0.060100
61.800000 0.029033
61.900000 0.024893
62.000000 0.074370
62.100000 0.056403
62.200000 0.027950
62.300000 0.025146
62.400000 0.083353
62.500000 0.058210
62.600000 0.116586
62.700000 0.016576
62.800000 0.036248
62.900000 0.117479
63.000000 0.065594
63.100000 0.069874
63.200000 0.171637
63.300000 0.133586
63.400000 0.061823
63.500000 0.064506
63.600000 0.132812
63.700000 0.120536
63.800000 0.146737
63.900000 0.069105
64.000000 0.094424
64.100000 0.170934
64.200000 0.197892
64.300000 0.183763
64.400000 0.137749
64.500000 0.183978
64.600000 0.169949
64.700000 0.130432
64.800000 0.125500
64.900000 0.206565
65.000000 0.265023
65.100000 0.266438
65.200000 0.298185
65.300000 0.055228
65.400000 0.194316
65.500000 0.053282
65.600000 0.241101
65.700000 0.214148
65.800000 0.100103
65.900000 0.263265
66.000000 0.241215
66.100000 0.164729
66.200000 0.125224
66.300000 0.019010
66.400000 0.082730
66.500000 0.096529
66.600000 0.049477
66.700000 0.070335
66.800000 0.122999
66.900000 0.070774
67.000000 0.107611
67.100000 0.103162
67.200000 0.096664
67.300000 0.140891
67.400000 0.088027
67.500000 0.183976
67.600000 0.013129
67.700000 0.101934
67.800000 0.072536
67.900000 0.139601
68.000000 0.082912
68.100000 0.084663
68.200000 0.084919
68.300000 0.040944
68.400000 0.208721
68.500000 0.162489
68.600000 0.137203
68.700000 0.215127
68.800000 0.108250
68.900000 0.077606
69.000000 0.092167
69.100000 0.242748
69.200000 0.212323
69.300000 0.051471
69.400000 0.175144
69.500000 0.100836
69.600000 0.408324
69.700000 0.092301
69.800000 0.328715
69.900000 0.255233
70.000000 0.275528
70.100000 0.193418
70.200000 0.376076
70.300000 0.151006
70.400000 0.468069
70.500000 0.312698
70.600000 0.244126
70.700000 0.236318
70.800000 0.165318
70.900000 0.380795
71.000000 0.327231
71.100000 0.196980
71.200000 0.212982
71.300000 0.356701
71.400000 0.097398
71.500000 0.462041
71.600000 0.039612
71.700000 0.213899
71.800000 0.152234
71.900000 0.140365
72.000000 0.168317
72.100000 0.077145
72.200000 0.165707
72.300000 0.109145
72.400000 0.169610
72.500000 0.333489
72.600000 0.091311
72.700000 0.026169
72.800000 0.109959
72.900000 0.144685
73.000000 0.274278
73.100000 0.282331
73.200000 0.238870
73.300000 0.318845
73.400000 0.094135
73.500000 0.053078
73.600000 0.062835
73.700000 0.187394
73.800000 0.116657
73.900000 0.036528
74.000000 0.128228
74.100000 0.081183
74.200000 0.140281
74.300000 0.129731
74.400000 0.012157
74.500000 0.083709
74.600000 0.077556
74.700000 0.080551
74.800000 0.060576
74.900000 0.174100
75.000000 0.072132
75.100000 0.019355
75.200000 0.128364
75.300000 0.110188
75.400000 0.068289
75.500000 0.056195
75.600000 0.115324
75.700000 0.041871
75.800000 0.130547
75.900000 0.080838
76.000000 0.157391
76.100000 0.026213
76.200000 0.120514
76.300000 0.070660
76.400000 0.142441
76.500000 0.071557
76.600000 0.051373
76.700000 0.024015
76.800000 0.109395
76.900000 0.001123
77.000000 0.054255
77.100000 0.089182
77.200000 0.103217
77.300000 0.045351
77.400000 0.077970
77.500000 0.019169
77.600000 0.028683
77.700000 0.035630
77.800000 0.085701
77.900000 0.013692
78.000000 0.069949
78.100000 0.045039
78.200000 0.062119
78.300000 0.039677
78.400000 0.011367
78.500000 0.005193
78.600000 0.064825
78.700000 0.047904
78.800000 0.026097
78.900000 0.007179
79.000000 0.023127
79.100000 0.025414
79.200000 0.031505
79.300000 0.019299
79.400000 0.070928
79.500000 0.087340
79.600000 0.115308
79.700000 0.028880
79.800000 0.067039
79.900000 0.123776
80.000000 0.021639
80.100000 0.065258
80.200000 0.069255
80.300000 0.116406
80.400000 0.049583
80.500000 0.192594
80.600000 0.155912
80.700000 0.151841
80.800000 0.058263
80.900000 0.130975
81.000000 0.074667
81.100000 0.114128
81.200000 0.175198
81.300000 0.187164
81.400000 0.249026
81.500000 0.174003
81.600000 0.117207
81.700000 0.088797
81.800000 0.067073
81.900000 0.244355
82.000000 0.040539
82.100000 0.094424
82.200000 0.082161
82.300000 0.012519
82.400000 0.171998
82.500000 0.212264
82.600000 0.046564
82.700000 0.113850
82.800000 0.085956
82.900000 0.054905
83.000000 0.208423
83.100000 0.104778
83.200000 0.051763
83.300000 0.070142
83.400000 0.064182
83.500000 0.175585
83.600000 0.088617
83.700000 0.074290
83.800000 0.051831
83.900000 0.026506
84.000000 0.040279
84.100000 0.068086
84.200000 0.026634
84.300000 0.020949
84.400000 0.041892
84.500000 0.064327
84.600000 0.006193
84.700000 0.014026
84.800000 0.012390
84.900000 0.025710
85.000000 0.020673
85.100000 0.073206
85.200000 0.022387
85.300000 0.038996
85.400000 0.062273
85.500000 0.073464
85.600000 0.024142
85.700000 0.070915
85.800000 0.070961
85.900000 0.116039
86.000000 0.018346
86.100000 0.025387
86.200000 0.161564
86.300000 0.031750
86.400000 0.093194
86.500000 0.157952
86.600000 0.035181
86.700000 0.130511
86.800000 0.125969
86.900000 0.057607
87.000000 0.143541
87.100000 0.081267
87.200000 0.042998
87.300000 0.129464
87.400000 0.023012
87.500000 0.146563
87.600000 0.103072
87.700000 0.224864
87.800000 0.170870
87.900000 0.141674
88.000000 0.075470
88.100000 0.214945
88.200000 0.096877
88.300000 0.143758
88.400000 0.117750
88.500000 0.172482
88.600000 0.152516
88.700000 0.342635
88.800000 0.302747
88.900000 0.111610
89.000000 0.075068
89.100000 0.179606
89.200000 0.284960
89.300000 0.184011
89.400000 0.035126
89.500000 0.060821
89.600000 0.143358
89.700000 0.214627
89.800000 0.054284
89.900000 0.111829
90.000000 0.139022
90.100000 0.153739
90.200000 0.241897
90.300000 0.167028
90.400000 0.148095
90.500000 0.080378
90.600000 0.375401
90.700000 0.071472
90.800000 0.212417
90.900000 0.221562
91.000000 0.026508
91.100000 0.089934
91.200000 0.048424
91.300000 0.133399
91.400000 0.141589
91.500000 0.300149
91.600000 0.160931
91.700000 0.162980
91.800000 0.192836
91.900000 0.168076
92.000000 0.093314
92.100000 0.173447
92.200000 0.164688
92.300000 0.155694
92.400000 0.182438
92.500000 0.050125
92.600000 0.111478
92.700000 0.188246
92.800000 0.088196
92.900000 0.058416
93.000000 0.351273
93.100000 0.071978
93.200000 0.052029
93.300000 0.058970
93.400000 0.082425
93.500000 0.011390
93.600000 0.142961
93.700000 0.111751
93.800000 0.037336
93.900000 0.272479
94.000000 0.228802
94.100000 0.108078
94.200000 0.113393
94.300000 0.103699
94.400000 0.134075
94.500000 0.118635
94.600000 0.179087
94.700000 0.184651
94.800000 0.089407
94.900000 0.122530
95.000000 0.018702
95.100000 0.039148
95.200000 0.088010
95.300000 0.037150
95.400000 0.089985
95.500000 0.169834
95.600000 0.014701
95.700000 0.118803
95.800000 0.039866
95.900000 0.009662
96.000000 0.085703
96.100000 0.084941
96.200000 0.093905
96.300000 0.033937
96.400000 0.056414
96.500000 0.092943
96.600000 0.135913
96.700000 0.089394
96.800000 0.049671
96.900000 0.044925
97.000000 0.148946
97.100000 0.043922
97.200000 0.106819
97.300000 0.084659
97.400000 0.102847
97.500000 0.089578
97.600000 0.071696
97.700000 0.125082
97.800000 0.070459
97.900000 0.111974
98.000000 0.027934
98.100000 0.090224
98.200000 0.035197
98.300000 0.011315
98.400000 0.031011
98.500000 0.019230
98.600000 0.033412
98.700000 0.055237
98.800000 0.036406
98.900000 0.025038
99.000000 0.036617
99.100000 0.038219
99.200000 0.032087
99.300000 0.017029
99.400000 0.032597
99.500000 0.032536
99.600000 0.009025
99.700000 0.022939
99.800000 0.008665
99.900000 0.019674
100.000000 0.038251


==> figure/am-simulation/type3-sb.dat <==
900.100000 0.028742
900.200000 0.010483
900.300000 0.037705
900.400000 0.019269
900.500000 0.062515
900.600000 0.060624
900.700000 0.046327
900.800000 0.060797
900.900000 0.066583
901.000000 0.062540
901.100000 0.039079
901.200000 0.065648
901.300000 0.101635
901.400000 0.053023
901.500000 0.029711
901.600000 0.051466
901.700000 0.024340
901.800000 0.061706
901.900000 0.165375
902.000000 0.054178
902.100000 0.202391
902.200000 0.112744
902.300000 0.214055
902.400000 0.119035
902.500000 0.162155
902.600000 0.182077
902.700000 0.152293
902.800000 0.184935
902.900000 0.069326
903.000000 0.268921
903.100000 0.093453
903.200000 0.125826
903.300000 0.144463
903.400000 0.254563
903.500000 0.160393
903.600000 0.100985
903.700000 0.057077
903.800000 0.145873
903.900000 0.148566
904.000000 0.149635
904.100000 0.026021
904.200000 0.062335
904.300000 0.204917
904.400000 0.034169
904.500000 0.304070
904.600000 0.160767
904.700000 0.063789
904.800000 0.115253
904.900000 0.057685
905.000000 0.042847
905.100000 0.231977
905.200000 0.155037
905.300000 0.348944
905.400000 0.314843
905.500000 0.225680
905.600000 0.254721
905.700000 0.182545
905.800000 0.196974
905.900000 0.212732
906.000000 0.402328
906.100000 0.511214
906.200000 0.036135
906.300000 0.202345
906.400000 0.218613
906.500000 0.035402
906.600000 0.132310
906.700000 0.133631
906.800000 0.081244
906.900000 0.135963
907.000000 0.616712
907.100000 0.100935
907.200000 0.188926
907.300000 0.335156
907.400000 0.200053
907.500000 0.135722
907.600000 0.270771
907.700000 0.276986
907.800000 0.294504
907.900000 0.295441
908.000000 0.172852
908.100000 0.300408
908.200000 0.354449
908.300000 0.302249
908.400000 0.345307
908.500000 0.524370
908.600000 0.279845
908.700000 0.242513
908.800000 0.062023
908.900000 0.132571
909.000000 0.061481
909.100000 0.376130
909.200000 0.385046
909.300000 0.104148
909.400000 0.671075
909.500000 0.128436
909.600000 0.308073
909.700000 0.274550
909.800000 0.439082
909.900000 0.265790
910.000000 0.192624
910.100000 0.158233
910.200000 0.075213
910.300000 0.332655
910.400000 0.276836
910.500000 0.077202
910.600000 0.102469
910.700000 0.379390
910.800000 0.529979
910.900000 0.321641
911.000000 0.118117
911.100000 0.195571
911.200000 0.535796
911.300000 0.614945
911.400000 0.292832
911.500000 0.301684
911.600000 0.223479
911.700000 0.271970
911.800000 0.190382
911.900000 0.374060
912.000000 0.130178
912.100000 0.290319
912.200000 0.298341
912.300000 0.385384
912.400000 0.210918
912.500000 0.278268
912.600000 0.058399
912.700000 0.233697
912.800000 0.071667
912.900000 0.148200
913.000000 0.224622
913.100000 0.111745
913.200000 0.231785
913.300000 0.215877
913.400000 0.043934
913.500000 0.354256
913.600000 0.166323
913.700000 0.053421
913.800000 0.285130
913.900000 0.069810
914.000000 0.032200
914.100000 0.162595
914.200000 0.136478
914.300000 0.128504
914.400000 0.032822
914.500000 0.145897
914.600000 0.085862
914.700000 0.053885
914.800000 0.038725
914.900000 0.111666
915.000000 0.040051
915.100000 0.047517
915.200000 0.048350
915.300000 0.045679
915.400000 0.024118
915.500000 0.097779
915.600000 0.068853
915.700000 0.024838
915.800000 0.041566
915.900000 0.115388
916.000000 0.066920
916.100000 0.039332
916.200000 0.093826
916.300000 0.113278
916.400000 0.193128
916.500000 0.320231
916.600000 0.111198
916.700000 0.130344
916.800000 0.074420
916.900000 0.193742
917.000000 0.395282
917.100000 0.094586
917.200000 0.174678
917.300000 0.194079
917.400000 0.071588
917.500000 0.369495
917.600000 0.292822
917.700000 0.040309
917.800000 0.158776
917.900000 0.163209
918.000000 0.071896
918.100000 0.433434
918.200000 0.116077
918.300000 0.154537
918.400000 0.200063
918.500000 0.317250
918.600000 0.445402
918.700000 0.332428
918.800000 0.312449
918.900000 0.214244
919.000000 0.128950
919.100000 0.229803
919.200000 0.105872
919.300000 0.271813
919.400000 0.280633
919.500000 0.347187
919.600000 0.088827
919.700000 0.197459
919.800000 0.123749
919.900000 0.120321
920.000000 0.037550
920.100000 0.217582
920.200000 0.127471
920.300000 0.058005
920.400000 0.211690
920.500000 0.151879
920.600000 0.123505
920.700000 0.033942
920.800000 0.062458
920.900000 0.042997
921.000000 0.051150
921.100000 0.021446
921.200000 0.037783
921.300000 0.079364
921.400000 0.125927
921.500000 0.014193
921.600000 0.031856
921.700000 0.074790
921.800000 0.114654
921.900000 0.057751
922.000000 0.129083
922.100000 0.014418
922.200000 0.139282
922.300000 0.069463
922.400000 0.045148
922.500000 0.039089
922.600000 0.145383
922.700000 0.082825
922.800000 0.180897
922.900000 0.153132
923.000000 0.082034
923.100000 0.029302
923.200000 0.166536
923.300000 0.037619
923.400000 0.075862
923.500000 0.117917
923.600000 0.247455
923.700000 0.138024
923.800000 0.228950
923.900000 0.024514
924.000000 0.268709
924.100000 0.153739
924.200000 0.209664
924.300000 0.063887
924.400000 0.225493
924.500000 0.119320
924.600000 0.158782
924.700000 0.180880
924.800000 0.234011
924.900000 0.053794
925.000000 0.136245
925.100000 0.322218
925.200000 0.121544
925.300000 0.152885
925.400000 0.145945
925.500000 0.165421
925.600000 0.039020
925.700000 0.209416
925.800000 0.255090
925.900000 0.112798
926.000000 0.264351
926.100000 0.061900
926.200000 0.181853
926.300000 0.326660
926.400000 0.089675
926.500000 0.083543
926.600000 0.150528
926.700000 0.629571
926.800000 0.399182
926.900000 0.476849
927.000000 0.506668
927.100000 0.302033
927.200000 0.241546
927.300000 0.069693
927.400000 0.208388
927.500000 0.570337
927.600000 0.286725
927.700000 0.164359
927.800000 0.304686
927.900000 0.146444
928.000000 0.264562
928.100000 0.243674
928.200000 0.241731
928.300000 0.397351
928.400000 0.062023
928.500000 0.772089
928.600000 0.184300
928.700000 0.640212
928.800000 0.384179
928.900000 0.363748
929.000000 0.625086
929.100000 0.651500
929.200000 0.306879
929.300000 0.408970
929.400000 0.444271
929.500000 0.590336
929.600000 0.901670
929.700000 0.256257
929.800000 0.602393
929.900000 0.344358
930.000000 0.498987
930.100000 0.454781
930.200000 0.637242
930.300000 0.202011
930.400000 0.752902
930.500000 0.144453
930.600000 0.328410
930.700000 0.072692
930.800000 0.380278
930.900000 0.430767
931.000000 0.194091
931.100000 0.153919
931.200000 0.175814
931.300000 0.367282
931.400000 0.226963
931.500000 0.219511
931.600000 0.352421
931.700000 0.096267
931.800000 0.161307
931.900000 0.106985
932.000000 0.166799
932.100000 0.230912
932.200000 0.200147
932.300000 0.222408
932.400000 0.063841
932.500000 0.346184
932.600000 0.112053
932.700000 0.219495
932.800000 0.168021
932.900000 0.160035
933.000000 0.189998
933.100000 0.102782
933.200000 0.255857
933.300000 0.124771
933.400000 0.093742
933.500000 0.191023
933.600000 0.135198
933.700000 0.043395
933.800000 0.208711
933.900000 0.299727
934.000000 0.438951
934.100000 0.481471
934.200000 0.172994
934.300000 0.372077
934.400000 0.448562
934.500000 0.101641
934.600000 0.321460
934.700000 0.088811
934.800000 0.527499
934.900000 0.490104
935.000000 0.491848
935.100000 0.408633
935.200000 0.240161
935.300000 0.226952
935.400000 0.311580
935.500000 0.320988
935.600000 0.258702
935.700000 0.312735
935.800000 0.352924
935.900000 0.310717
936.000000 0.174111
936.100000 0.142717
936.200000 0.262387
936.300000 0.188397
936.400000 0.281213
936.500000 0.099328
936.600000 0.079192
936.700000 0.229628
936.800000 0.293364
936.900000 0.114334
937.000000 0.115960
937.100000 0.198562
937.200000 0.066340
937.300000 0.031197
937.400000 0.206901
937.500000 0.092479
937.600000 0.140542
937.700000 0.062876
937.800000 0.038579
937.900000 0.114433
938.000000 0.130690
938.100000 0.057767
938.200000 0.033103
938.300000 0.119963
938.400000 0.146486
938.500000 0.198152
938.600000 0.242373
938.700000 0.143940
938.800000 0.169418
938.900000 0.135990
939.000000 0.289518
939.100000 0.142721
939.200000 0.047543
939.300000 0.111321
939.400000 0.253642
939.500000 0.185390
939.600000 0.356631
939.700000 0.223487
939.800000 0.148669
939.900000 0.492950
940.000000 0.268040
940.100000 0.208107
940.200000 0.167566
940.300000 0.219429
940.400000 0.120630
940.500000 0.168165
940.600000 0.194919
940.700000 0.372436
940.800000 0.169279
940.900000 0.069881
941.000000 0.448218
941.100000 0.055875
941.200000 0.101268
941.300000 0.555913
941.400000 0.057087
941.500000 0.289162
941.600000 0.319122
941.700000 0.193761
941.800000 0.407161
941.900000 0.534027
942.000000 0.298998
942.100000 0.184042
942.200000 0.281869
942.300000 0.512561
942.400000 0.244149
942.500000 0.097135
942.600000 0.617427
942.700000 0.125185
942.800000 0.354052
942.900000 0.210893
943.000000 0.079686
943.100000 0.398156
943.200000 0.547004
943.300000 0.228685
943.400000 0.667166
943.500000 0.351219
943.600000 0.578671
943.700000 0.475557
943.800000 0.442472
943.900000 0.292000
944.000000 0.252077
944.100000 0.599208
944.200000 0.072747
944.300000 0.605510
944.400000 0.595750
944.500000 0.413558
944.600000 0.652798
944.700000 0.564666
944.800000 0.844215
944.900000 0.590556
945.000000 0.841050
945.100000 0.312167
945.200000 0.509819
945.300000 0.241317
945.400000 0.246562
945.500000 0.444902
945.600000 0.545369
945.700000 0.779417
945.800000 0.079232
945.900000 1.382460
946.000000 0.396980
946.100000 0.437267
946.200000 0.461410
946.300000 0.235576
946.400000 0.106068
946.500000 0.523121
946.600000 1.034221
946.700000 0.719703
946.800000 0.757055
946.900000 0.223615
947.000000 1.057504
947.100000 1.376745
947.200000 0.547958
947.300000 0.098960
947.400000 1.769144
947.500000 1.110570
947.600000 1.126018
947.700000 0.502037
947.800000 1.159572
947.900000 0.309346
948.000000 0.684012
948.100000 0.889457
948.200000 0.555963
948.300000 0.635161
948.400000 0.883941
948.500000 0.698579
948.600000 0.050950
948.700000 0.538756
948.800000 0.818806
948.900000 0.809733
949.000000 0.611951
949.100000 1.272843
949.200000 0.512203
949.300000 0.380614
949.400000 0.758885
949.500000 0.222987
949.600000 0.643132
949.700000 0.189752
949.800000 0.624809
949.900000 0.739861
950.000000 0.908034
950.100000 1.292245
950.200000 0.276522
950.300000 0.298968
950.400000 0.343064
950.500000 0.621740
950.600000 1.022988
950.700000 0.499625
950.800000 0.354004
950.900000 0.463720
951.000000 1.065101
951.100000 0.498106
951.200000 0.200535
951.300000 0.321008
951.400000 0.601984
951.500000 0.443669
951.600000 0.555156
951.700000 0.361064
951.800000 0.818184
951.900000 0.822284
952.000000 1.026985
952.100000 0.432943
952.200000 0.371780
952.300000 0.471090
952.400000 0.199049
952.500000 0.452665
952.600000 0.277500
952.700000 0.306478
952.800000 0.094867
952.900000 0.728201
953.000000 0.047708
953.100000 0.236605
953.200000 0.516060
953.300000 0.275734
953.400000 0.394652
953.500000 0.141657
953.600000 0.060573
953.700000 0.296996
953.800000 0.073888
953.900000 0.317439
954.000000 0.110536
954.100000 0.278885
954.200000 0.045769
954.300000 0.074272
954.400000 0.155877
954.500000 0.086016
954.600000 0.183266
954.700000 0.093090
954.800000 0.297213
954.900000 0.244514
955.000000 0.427126
955.100000 0.086749
955.200000 0.200391
955.300000 0.276563
955.400000 0.399747
955.500000 0.369775
955.600000 0.764216
955.700000 0.266213
955.800000 0.556265
955.900000 0.212451
956.000000 0.217180
956.100000 0.529380
956.200000 1.504884
956.300000 0.332401
956.400000 0.451593
956.500000 0.060169
956.600000 0.293214
956.700000 0.307033
956.800000 0.967215
956.900000 1.176267
957.000000 1.459780
957.100000 1.943150
957.200000 0.778997
957.300000 0.709875
957.400000 0.243831
957.500000 0.491915
957.600000 1.076921
957.700000 0.425850
957.800000 1.409223
957.900000 1.239822
958.000000 0.779300
958.100000 0.851982
958.200000 0.358874
958.300000 0.853587
958.400000 0.362215
958.500000 0.919839
958.600000 1.340891
958.700000 0.773398
958.800000 0.554687
958.900000 0.989132
959.000000 1.616047
959.100000 0.393873
959.200000 0.468576
959.300000 0.054054
959.400000 1.179803
959.500000 0.781889
959.600000 1.299061
959.700000 0.554387
959.800000 1.262650
959.900000 0.695765
960.000000 0.911768
960.100000 1.174076
960.200000 0.878864
960.300000 1.300808
960.400000 0.385802
960.500000 1.082276
960.600000 0.768168
960.700000 0.290542
960.800000 0.518175
960.900000 0.826923
961.000000 0.461779
961.100000 0.493735
961.200000 0.676852
961.300000 0.075842
961.400000 0.710441
961.500000 0.931444
961.600000 0.193855
961.700000 0.127595
961.800000 0.357652
961.900000 0.217701
962.000000 0.759103
962.100000 0.225440
962.200000 0.825778
962.300000 0.728879
962.400000 0.238758
962.500000 0.820397
962.600000 0.369135
962.700000 0.731792
962.800000 0.341318
962.900000 0.981894
963.000000 0.700842
963.100000 0.573141
963.200000 0.574584
963.300000 0.450831
963.400000 0.351660
963.500000 0.469321
963.600000 1.007401
963.700000 0.511969
963.800000 0.521004
963.900000 0.924363
964.000000 0.437498
964.100000 0.334809
964.200000 1.273925
964.300000 0.712642
964.400000 1.088714
964.500000 0.668736
964.600000 1.046316
964.700000 1.064235
964.800000 0.919651
964.900000 1.052332
965.000000 1.202206
965.100000 1.441097
965.200000 1.156752
965.300000 0.632036
965.400000 0.702603
965.500000 0.587958
965.600000 0.052227
965.700000 1.090011
965.800000 1.048919
965.900000 0.965151
966.000000 1.729541
966.100000 0.111739
966.200000 1.257675
966.300000 0.282256
966.400000 1.008943
966.500000 2.331946
966.600000 1.767683
966.700000 1.870046
966.800000 0.344394
966.900000 1.299990
967.000000 0.968884
967.100000 1.181212
967.200000 0.808573
967.300000 0.834972
967.400000 1.906062
967.500000 1.085315
967.600000 1.741076
967.700000 0.536414
967.800000 0.922933
967.900000 1.350459
968.000000 0.751866
968.100000 1.149616
968.200000 0.840713
968.300000 0.441215
968.400000 1.114321
968.500000 0.794683
968.600000 0.906884
968.700000 0.960463
968.800000 0.421126
968.900000 0.637511
969.000000 0.383147
969.100000 0.564775
969.200000 0.156329
969.300000 0.237814
969.400000 0.758675
969.500000 0.142493
969.600000 0.507215
969.700000 0.455282
969.800000 0.688723
969.900000 0.163718
970.000000 0.562271
970.100000 0.829968
970.200000 0.557303
970.300000 0.166144
970.400000 0.827770
970.500000 0.344733
970.600000 0.336806
970.700000 0.425408
970.800000 0.500972
970.900000 1.077528
971.000000 0.989780
971.100000 0.557267
971.200000 1.084503
971.300000 1.011232
971.400000 1.010974
971.500000 0.130515
971.600000 0.428067
971.700000 0.490187
971.800000 0.840252
971.900000 1.085050
972.000000 1.178450
972.100000 0.871203
972.200000 0.330420
972.300000 0.851871
972.400000 0.238732
972.500000 0.935158
972.600000 1.868000
972.700000 0.561970
972.800000 0.516657
972.900000 1.501103
973.000000 0.663320
973.100000 0.542073
973.200000 1.418684
973.300000 0.323144
973.400000 1.597621
973.500000 0.834905
973.600000 0.217340
973.700000 1.188928
973.800000 0.088771
973.900000 0.748225
974.000000 0.209798
974.100000 1.064613
974.200000 0.456157
974.300000 0.514200
974.400000 0.666229
974.500000 1.251675
974.600000 0.440827
974.700000 0.429591
974.800000 0.842499
974.900000 0.149555
975.000000 1.160996
975.100000 0.289871
975.200000 0.387387
975.300000 0.523138
975.400000 0.609356
975.500000 0.951571
975.600000 0.444051
975.700000 0.674781
975.800000 0.559501
975.900000 0.282048
976.000000 0.504003
976.100000 0.341552
976.200000 0.323983
976.300000 0.152750
976.400000 0.216730
976.500000 0.593796
976.600000 0.251701
976.700000 0.246123
976.800000 0.139830
976.900000 0.429754
977.000000 0.567110
977.100000 0.660427
977.200000 0.116722
977.300000 0.664876
977.400000 0.389977
977.500000 0.308265
977.600000 0.614860
977.700000 0.228381
977.800000 1.008570
977.900000 0.691755
978.000000 0.609286
978.100000 0.376981
978.200000 0.555236
978.300000 0.516633
978.400000 1.317127
978.500000 1.293375
978.600000 1.008135
978.700000 0.708628
978.800000 1.581419
978.900000 0.706880
979.000000 0.707767
979.100000 1.041204
979.200000 1.721657
979.300000 0.843549
979.400000 1.250551
979.500000 1.447508
979.600000 0.928451
979.700000 1.123018
979.800000 0.256609
979.900000 1.275898
980.000000 0.775568
980.100000 1.514817
980.200000 1.225146
980.300000 0.304799
980.400000 0.787769
980.500000 1.752696
980.600000 0.784565
980.700000 1.704348
980.800000 1.566515
980.900000 1.120516
981.000000 0.807629
981.100000 1.684835
981.200000 2.015608
981.300000 1.237719
981.400000 1.147283
981.500000 1.031538
981.600000 0.604413
981.700000 2.322105
981.800000 0.439883
981.900000 1.594000
982.000000 0.403091
982.100000 1.176281
982.200000 0.654671
982.300000 1.018427
982.400000 1.837591
982.500000 1.061705
982.600000 0.329213
982.700000 0.854606
982.800000 1.443720
982.900000 1.054979
983.000000 0.452994
983.100000 0.157604
983.200000 0.403392
983.300000 0.186274
983.400000 1.684448
983.500000 0.351586
983.600000 1.029969
983.700000 1.204909
983.800000 0.631041
983.900000 0.310257
984.000000 0.767857
984.100000 0.838792
984.200000 1.150713
984.300000 0.608253
984.400000 1.466475
984.500000 1.603470
984.600000 0.744944
984.700000 0.622992
984.800000 0.119719
984.900000 0.628226
985.000000 0.722949
985.100000 0.395596
985.200000 0.181915
985.300000 1.139941
985.400000 0.308612
985.500000 0.980548
985.600000 0.570158
985.700000 0.498711
985.800000 0.599532
985.900000 0.774032
986.000000 1.514879
986.100000 0.506627
986.200000 0.626666
986.300000 0.378104
986.400000 0.533269
986.500000 0.448635
986.600000 0.862053
986.700000 0.380302
986.800000 1.653604
986.900000 0.621485
987.000000 1.095866
987.100000 0.859159
987.200000 1.412417
987.300000 1.643372
987.400000 0.476169
987.500000 1.890208
987.600000 0.659538
987.700000 1.378200
987.800000 1.621401
987.900000 1.494643
988.000000 1.754493
988.100000 1.149635
988.200000 0.950652
988.300000 1.938632
988.400000 2.562271
988.500000 0.866586
988.600000 1.191401
988.700000 1.344338
988.800000 0.543088
988.900000 1.417700
989.000000 0.787924
989.100000 1.772673
989.200000 0.087548
989.300000 0.631829
989.400000 1.102575
989.500000 4.255116
989.600000 2.195070
989.700000 2.236988
989.800000 0.409844
989.900000 0.744209
990.000000 1.396487
990.100000 1.313606
990.200000 1.348811
990.300000 0.885470
990.400000 0.926910
990.500000 1.715350
990.600000 1.196317
990.700000 1.457820
990.800000 1.114715
990.900000 1.269654
991.000000 1.012624
991.100000 0.650749
991.200000 1.772111
991.300000 0.585340
991.400000 1.451569
991.500000 0.662211
991.600000 0.226345
991.700000 0.495173
991.800000 0.347106
991.900000 1.093199
992.000000 0.391846
992.100000 0.607312
992.200000 0.203948
992.300000 0.458178
992.400000 0.436027
992.500000 0.825512
992.600000 0.282111
992.700000 1.021711
992.800000 0.902056
992.900000 0.696174
993.000000 0.571335
993.100000 0.381729
993.200000 0.457201
993.300000 0.267921
993.400000 0.321868
993.500000 0.615077
993.600000 0.380793
993.700000 0.388593
993.800000 1.032090
993.900000 1.037575
994.000000 1.236457
994.100000 0.747535
994.200000 0.304348
994.300000 0.804257
994.400000 2.427451
994.500000 1.550363
994.600000 0.400462
994.700000 2.037542
994.800000 1.807669
994.900000 3.000160
995.000000 1.984354
995.100000 2.837052
995.200000 0.778111
995.300000 1.084671
995.400000 1.257115
995.500000 0.399033
995.600000 1.232119
995.700000 0.050966
995.800000 1.244409
995.900000 0.546839
996.000000 0.722753
996.100000 0.789787
996.200000 0.676713
996.300000 1.322345
996.400000 0.715835
996.500000 0.358908
996.600000 0.462334
996.700000 0.256734
996.800000 0.387768
996.900000 0.341921
997.000000 0.174790
997.100000 0.317290
997.200000 0.136221
997.300000 0.118070
997.400000 0.255599
997.500000 0.261324
997.600000 0.539662
997.700000 0.303668
997.800000 0.134018
997.900000 0.153532
998.000000 0.094493
998.100000 0.031407
998.200000 0.120885
998.300000 0.261990
998.400000 0.058993
998.500000 0.357979
998.600000 0.297011
998.700000 0.433220
998.800000 0.379432
998.900000 0.473227
999.000000 0.180874
999.100000 0.229202
999.200000 0.217065
999.300000 0.191516
999.400000 0.207743
999.500000 0.343447
999.600000 0.239482
999.700000 0.064385
999.800000 0.478216
999.900000 0.236763
1000.000000 69.155948
1000.100000 0.237373
1000.200000 0.476557
1000.300000 0.061613
1000.400000 0.238793
1000.500000 0.347626
1000.600000 0.203571
1000.700000 0.190416
1000.800000 0.205896
1000.900000 0.227175
1001.000000 0.181784
1001.100000 0.480006
1001.200000 0.382225
1001.300000 0.428637
1001.400000 0.305178
1001.500000 0.356223
1001.600000 0.047359
1001.700000 0.259241
1001.800000 0.115149
1001.900000 0.039306
1002.000000 0.091176
1002.100000 0.163044
1002.200000 0.132136
1002.300000 0.308293
1002.400000 0.552656
1002.500000 0.270468
1002.600000 0.267776
1002.700000 0.113258
1002.800000 0.114202
1002.900000 0.318645
1003.000000 0.180673
1003.100000 0.343969
1003.200000 0.401822
1003.300000 0.257622
1003.400000 0.462699
1003.500000 0.360637
1003.600000 0.707805
1003.700000 1.322619
1003.800000 0.669358
1003.900000 0.780833
1004.000000 0.728509
1004.100000 0.536233
1004.200000 1.250947
1004.300000 0.045813
1004.400000 1.224386
1004.500000 0.407253
1004.600000 1.265854
1004.700000 1.074637
1004.800000 0.765471
1004.900000 2.839487
1005.000000 1.993332
1005.100000 3.014248
1005.200000 1.793343
1005.300000 2.048521
1005.400000 0.409057
1005.500000 1.540226
1005.600000 2.418353
1005.700000 0.803246
1005.800000 0.310170
1005.900000 0.747498
1006.000000 1.221568
1006.100000 1.046776
1006.200000 1.037098
1006.300000 0.411774
1006.400000 0.378650
1006.500000 0.597886
1006.600000 0.331354
1006.700000 0.271441
1006.800000 0.439260
1006.900000 0.353170
1007.000000 0.526945
1007.100000 0.676971
1007.200000 0.905092
1007.300000 1.022724
1007.400000 0.302899
1007.500000 0.832442
1007.600000 0.450015
1007.700000 0.484072
1007.800000 0.207931
1007.900000 0.648894
1008.000000 0.413205
1008.100000 1.117288
1008.200000 0.369720
1008.300000 0.481481
1008.400000 0.169325
1008.500000 0.627807
1008.600000 1.423396
1008.700000 0.603374
1008.800000 1.768212
1008.900000 0.643249
1009.000000 1.024580
1009.100000 1.251266
1009.200000 1.157687
1009.300000 1.449334
1009.400000 1.193271
1009.500000 1.730920
1009.600000 0.940823
1009.700000 0.851702
1009.800000 1.368899
1009.900000 1.306972
1010.000000 1.407812
1010.100000 0.753840
1010.200000 0.411561
1010.300000 2.242392
1010.400000 2.214555
1010.500000 4.234276
1010.600000 1.106544
1010.700000 0.624002
1010.800000 0.070957
1010.900000 1.789362
1011.000000 0.804675
1011.100000 1.378430
1011.200000 0.550085
1011.300000 1.344418
1011.400000 1.192442
1011.500000 0.884406
1011.600000 2.562732
1011.700000 1.970346
1011.800000 0.935036
1011.900000 1.129890
1012.000000 1.715095
1012.100000 1.489684
1012.200000 1.588015
1012.300000 1.380521
1012.400000 0.693510
1012.500000 1.876308
1012.600000 0.500509
1012.700000 1.639116
1012.800000 1.412515
1012.900000 0.876879
1013.000000 1.109819
1013.100000 0.642341
1013.200000 1.635141
1013.300000 0.393073
1013.400000 0.860798
1013.500000 0.453299
1013.600000 0.523718
1013.700000 0.398715
1013.800000 0.644018
1013.900000 0.488164
1014.000000 1.528161
1014.100000 0.772549
1014.200000 0.576077
1014.300000 0.510064
1014.400000 0.543792
1014.500000 0.962548
1014.600000 0.310881
1014.700000 1.135761
1014.800000 0.174992
1014.900000 0.431893
1015.000000 0.716079
1015.100000 0.635910
1015.200000 0.126977
1015.300000 0.639241
1015.400000 0.738597
1015.500000 1.603037
1015.600000 1.467588
1015.700000 0.627660
1015.800000 1.154995
1015.900000 0.845753
1016.000000 0.742049
1016.100000 0.329276
1016.200000 0.628138
1016.300000 1.224117
1016.400000 1.035906
1016.500000 0.343794
1016.600000 1.680771
1016.700000 0.192187
1016.800000 0.405464
1016.900000 0.169995
1017.000000 0.456765
1017.100000 1.061466
1017.200000 1.427030
1017.300000 0.853307
1017.400000 0.324783
1017.500000 1.070320
1017.600000 1.839485
1017.700000 1.016266
1017.800000 0.661497
1017.900000 1.175390
1018.000000 0.400798
1018.100000 1.599994
1018.200000 0.440514
1018.300000 2.324238
1018.400000 0.602784
1018.500000 1.032507
1018.600000 1.146142
1018.700000 1.237383
1018.800000 2.025056
1018.900000 1.685388
1019.000000 0.796280
1019.100000 1.118000
1019.200000 1.570559
1019.300000 1.701218
1019.400000 0.783708
1019.500000 1.751323
1019.600000 0.792962
1019.700000 0.304675
1019.800000 1.231195
1019.900000 1.513601
1020.000000 0.773050
1020.100000 1.275032
1020.200000 0.259379
1020.300000 1.121458
1020.400000 0.926636
1020.500000 1.450413
1020.600000 1.244776
1020.700000 0.840494
1020.800000 1.718961
1020.900000 1.036510
1021.000000 0.705484
1021.100000 0.717848
1021.200000 1.585690
1021.300000 0.710728
1021.400000 1.011517
1021.500000 1.297417
1021.600000 1.324288
1021.700000 0.515968
1021.800000 0.547875
1021.900000 0.380890
1022.000000 0.611352
1022.100000 0.686179
1022.200000 0.995964
1022.300000 0.225438
1022.400000 0.605877
1022.500000 0.307253
1022.600000 0.401333
1022.700000 0.667970
1022.800000 0.132074
1022.900000 0.660152
1023.000000 0.562913
1023.100000 0.446364
1023.200000 0.129775
1023.300000 0.253534
1023.400000 0.236668
1023.500000 0.594314
1023.600000 0.205800
1023.700000 0.126414
1023.800000 0.317235
1023.900000 0.336232
1024.000000 0.496386
1024.100000 0.266227
1024.200000 0.561576
1024.300000 0.679668
1024.400000 0.452270
1024.500000 0.935508
1024.600000 0.638920
1024.700000 0.526844
1024.800000 0.384097
1024.900000 0.303576
1025.000000 1.156333
1025.100000 0.166509
1025.200000 0.831877
1025.300000 0.421388
1025.400000 0.416408
1025.500000 1.279640
1025.600000 0.667362
1025.700000 0.539165
1025.800000 0.486349
1025.900000 1.084380
1026.000000 0.210750
1026.100000 0.731699
1026.200000 0.116428
1026.300000 1.188884
1026.400000 0.202893
1026.500000 0.836528
1026.600000 1.583974
1026.700000 0.322469
1026.800000 1.413292
1026.900000 0.525243
1027.000000 0.650045
1027.100000 1.506286
1027.200000 0.501379
1027.300000 0.551170
1027.400000 1.864751
1027.500000 0.942336
1027.600000 0.220237
1027.700000 0.852363
1027.800000 0.336493
1027.900000 0.879765
1028.000000 1.171577
1028.100000 1.124840
1028.200000 0.834676
1028.300000 0.471323
1028.400000 0.411409
1028.500000 0.140678
1028.600000 1.008476
1028.700000 1.027109
1028.800000 1.070541
1028.900000 0.569648
1029.000000 0.989609
1029.100000 1.070187
1029.200000 0.495018
1029.300000 0.403743
1029.400000 0.358708
1029.500000 0.319851
1029.600000 0.835928
1029.700000 0.179859
1029.800000 0.550235
1029.900000 0.831780
1030.000000 0.562759
1030.100000 0.148717
1030.200000 0.684947
1030.300000 0.437178
1030.400000 0.536383
1030.500000 0.160061
1030.600000 0.795978
1030.700000 0.258494
1030.800000 0.121349
1030.900000 0.551975
1031.000000 0.420533
1031.100000 0.674116
1031.200000 0.420034
1031.300000 0.952394
1031.400000 0.909069
1031.500000 0.799073
1031.600000 1.108765
1031.700000 0.465251
1031.800000 0.845439
1031.900000 1.164661
1032.000000 0.765294
1032.100000 1.335710
1032.200000 0.918053
1032.300000 0.546131
1032.400000 1.743660
1032.500000 1.105637
1032.600000 1.885313
1032.700000 0.860058
1032.800000 0.803611
1032.900000 1.187838
1033.000000 0.928838
1033.100000 1.314098
1033.200000 0.312442
1033.300000 1.885799
1033.400000 1.743981
1033.500000 2.326255
1033.600000 1.015948
1033.700000 0.280134
1033.800000 1.267378
1033.900000 0.101828
1034.000000 1.729635
1034.100000 0.961103
1034.200000 1.048587
1034.300000 1.080409
1034.400000 0.047164
1034.500000 0.601216
1034.600000 0.691808
1034.700000 0.633556
1034.800000 1.138093
1034.900000 1.432601
1035.000000 1.221672
1035.100000 1.027511
1035.200000 0.931533
1035.300000 1.071021
1035.400000 1.066526
1035.500000 0.668680
1035.600000 1.082232
1035.700000 0.722750
1035.800000 1.282542
1035.900000 0.314176
1036.000000 0.448954
1036.100000 0.946803
1036.200000 0.549420
1036.300000 0.510308
1036.400000 1.000093
1036.500000 0.466980
1036.600000 0.335317
1036.700000 0.455543
1036.800000 0.564147
1036.900000 0.593507
1037.000000 0.690445
1037.100000 0.988823
1037.200000 0.338256
1037.300000 0.730616
1037.400000 0.378477
1037.500000 0.814658
1037.600000 0.233533
1037.700000 0.725837
1037.800000 0.821110
1037.900000 0.239244
1038.000000 0.762726
1038.100000 0.212925
1038.200000 0.345741
1038.300000 0.121161
1038.400000 0.200092
1038.500000 0.930329
1038.600000 0.706964
1038.700000 0.073825
1038.800000 0.671758
1038.900000 0.498146
1039.000000 0.460348
1039.100000 0.822504
1039.200000 0.521603
1039.300000 0.293558
1039.400000 0.768246
1039.500000 1.078343
1039.600000 0.386114
1039.700000 1.302884
1039.800000 0.879669
1039.900000 1.173126
1040.000000 0.914755
1040.100000 0.696948
1040.200000 1.262446
1040.300000 0.545869
1040.400000 1.303223
1040.500000 0.780415
1040.600000 1.178540
1040.700000 0.051254
1040.800000 0.468287
1040.900000 0.395880
1041.000000 1.608073
1041.100000 0.989472
1041.200000 0.545916
1041.300000 0.776158
1041.400000 1.342162
1041.500000 0.923602
1041.600000 0.360383
1041.700000 0.868300
1041.800000 0.359518
1041.900000 0.855959
1042.000000 0.781366
1042.100000 1.229813
1042.200000 1.405969
1042.300000 0.429090
1042.400000 1.075308
1042.500000 0.498309
1042.600000 0.233753
1042.700000 0.720296
1042.800000 0.777051
1042.900000 1.941873
1043.000000 1.471386
1043.100000 1.166690
1043.200000 0.970775
1043.300000 0.320488
1043.400000 0.282608
1043.500000 0.057472
1043.600000 0.440928
1043.700000 0.326439
1043.800000 1.497429
1043.900000 0.525226
1044.000000 0.207489
1044.100000 0.198543
1044.200000 0.554162
1044.300000 0.253263
1044.400000 0.775503
1044.500000 0.377754
1044.600000 0.421046
1044.700000 0.275848
1044.800000 0.198788
1044.900000 0.093971
1045.000000 0.432303
1045.100000 0.258833
1045.200000 0.275478
1045.300000 0.083330
1045.400000 0.195625
1045.500000 0.096656
1045.600000 0.156954
1045.700000 0.091368
1045.800000 0.029638
1045.900000 0.295290
1046.000000 0.103902
1046.100000 0.336368
1046.200000 0.045055
1046.300000 0.321857
1046.400000 0.043662
1046.500000 0.139690
1046.600000 0.402360
1046.700000 0.289979
1046.800000 0.516440
1046.900000 0.275273
1047.000000 0.095532
1047.100000 0.717077
1047.200000 0.114708
1047.300000 0.316213
1047.400000 0.273283
1047.500000 0.445886
1047.600000 0.190390
1047.700000 0.472213
1047.800000 0.373565
1047.900000 0.467624
1048.000000 1.054131
1048.100000 0.815990
1048.200000 0.792986
1048.300000 0.368831
1048.400000 0.569998
1048.500000 0.454473
1048.600000 0.589915
1048.700000 0.342018
1048.800000 0.193633
1048.900000 0.490420
1049.000000 1.046685
1049.100000 0.459836
1049.200000 0.345653
1049.300000 0.479634
1049.400000 1.003636
1049.500000 0.622694
1049.600000 0.360594
1049.700000 0.311945
1049.800000 0.261474
1049.900000 1.270471
1050.000000 0.894286
1050.100000 0.752020
1050.200000 0.634738
1050.300000 0.165373
1050.400000 0.657795
1050.500000 0.224305
1050.600000 0.758084
1050.700000 0.364581
1050.800000 0.536487
1050.900000 1.269534
1051.000000 0.605674
1051.100000 0.823406
1051.200000 0.819216
1051.300000 0.571302
1051.400000 0.106463
1051.500000 0.695262
1051.600000 0.853926
1051.700000 0.603993
1051.800000 0.548536
1051.900000 0.886534
1052.000000 0.693694
1052.100000 0.321818
1052.200000 1.104851
1052.300000 0.483625
1052.400000 1.153622
1052.500000 1.096546
1052.600000 1.804525
1052.700000 0.112919
1052.800000 0.557452
1052.900000 1.389860
1053.000000 1.040565
1053.100000 0.214121
1053.200000 0.761053
1053.300000 0.722666
1053.400000 1.048931
1053.500000 0.529754
1053.600000 0.115618
1053.700000 0.267041
1053.800000 0.487479
1053.900000 0.464825
1054.000000 0.382736
1054.100000 1.385001
1054.200000 0.086907
1054.300000 0.788742
1054.400000 0.545247
1054.500000 0.428047
1054.600000 0.249908
1054.700000 0.247093
1054.800000 0.505964
1054.900000 0.321928
1055.000000 0.831599
1055.100000 0.601385
1055.200000 0.842884
1055.300000 0.570016
1055.400000 0.648688
1055.500000 0.408659
1055.600000 0.611106
1055.700000 0.607754
1055.800000 0.086082
1055.900000 0.589898
1056.000000 0.245053
1056.100000 0.287517
1056.200000 0.437725
1056.300000 0.477926
1056.400000 0.571761
1056.500000 0.369989
1056.600000 0.665737
1056.700000 0.235888
1056.800000 0.544663
1056.900000 0.393942
1057.000000 0.094820
1057.100000 0.210064
1057.200000 0.369912
1057.300000 0.120607
1057.400000 0.597825
1057.500000 0.089943
1057.600000 0.229511
1057.700000 0.511337
1057.800000 0.266557
1057.900000 0.168646
1058.000000 0.289549
1058.100000 0.526725
1058.200000 0.413076
1058.300000 0.192129
1058.400000 0.324836
1058.500000 0.294286
1058.600000 0.055519
1058.700000 0.548525
1058.800000 0.108686
1058.900000 0.064303
1059.000000 0.449598
1059.100000 0.076025
1059.200000 0.170202
1059.300000 0.380633
1059.400000 0.191741
1059.500000 0.170409
1059.600000 0.125427
1059.700000 0.220082
1059.800000 0.167936
1059.900000 0.207898
1060.000000 0.265643
1060.100000 0.494418
1060.200000 0.144167
1060.300000 0.220490
1060.400000 0.354534
1060.500000 0.186532
1060.600000 0.257672
1060.700000 0.102098
1060.800000 0.046678
1060.900000 0.141487
1061.000000 0.282978
1061.100000 0.130786
1061.200000 0.172841
1061.300000 0.147293
1061.400000 0.241550
1061.500000 0.211281
1061.600000 0.145125
1061.700000 0.123787
1061.800000 0.040838
1061.900000 0.049431
1062.000000 0.135919
1062.100000 0.107297
1062.200000 0.028996
1062.300000 0.066350
1062.400000 0.148724
1062.500000 0.082950
1062.600000 0.208807
1062.700000 0.017408
1062.800000 0.057393
1062.900000 0.194792
1063.000000 0.124919
1063.100000 0.095746
1063.200000 0.301405
1063.300000 0.227108
1063.400000 0.105174
1063.500000 0.121900
1063.600000 0.267395
1063.700000 0.188066
1063.800000 0.253553
1063.900000 0.134499
1064.000000 0.171878
1064.100000 0.297916
1064.200000 0.351143
1064.300000 0.317187
1064.400000 0.247558
1064.500000 0.331777
1064.600000 0.310534
1064.700000 0.241087
1064.800000 0.238445
1064.900000 0.388604
1065.000000 0.480361
1065.100000 0.509904
1065.200000 0.541412
1065.300000 0.105721
1065.400000 0.319269
1065.500000 0.092152
1065.600000 0.468132
1065.700000 0.377706
1065.800000 0.143143
1065.900000 0.466718
1066.000000 0.435868
1066.100000 0.309691
1066.200000 0.222714
1066.300000 0.064506
1066.400000 0.149081
1066.500000 0.179361
1066.600000 0.077342
1066.700000 0.130416
1066.800000 0.262231
1066.900000 0.109183
1067.000000 0.159783
1067.100000 0.166819
1067.200000 0.174264
1067.300000 0.225048
1067.400000 0.100433
1067.500000 0.360376
1067.600000 0.026608
1067.700000 0.188861
1067.800000 0.208733
1067.900000 0.237574
1068.000000 0.177469
1068.100000 0.120122
1068.200000 0.138191
1068.300000 0.143354
1068.400000 0.326809
1068.500000 0.227771
1068.600000 0.211905
1068.700000 0.371519
1068.800000 0.145868
1068.900000 0.163751
1069.000000 0.191689
1069.100000 0.448080
1069.200000 0.393930
1069.300000 0.096098
1069.400000 0.330104
1069.500000 0.174483
1069.600000 0.763818
1069.700000 0.181523
1069.800000 0.622101
1069.900000 0.431298
1070.000000 0.489025
1070.100000 0.330847
1070.200000 0.662296
1070.300000 0.275492
1070.400000 0.901136
1070.500000 0.567416
1070.600000 0.463431
1070.700000 0.411148
1070.800000 0.318354
1070.900000 0.650991
1071.000000 0.602917
1071.100000 0.357423
1071.200000 0.375913
1071.300000 0.649348
1071.400000 0.178727
1071.500000 0.784769
1071.600000 0.056511
1071.700000 0.422258
1071.800000 0.216182
1071.900000 0.263560
1072.000000 0.274629
1072.100000 0.126520
1072.200000 0.305140
1072.300000 0.186484
1072.400000 0.293506
1072.500000 0.581218
1072.600000 0.209674
1072.700000 0.079909
1072.800000 0.237455
1072.900000 0.272477
1073.000000 0.494535
1073.100000 0.494528
1073.200000 0.404015
1073.300000 0.603355
1073.400000 0.128888
1073.500000 0.094423
1073.600000 0.104520
1073.700000 0.348707
1073.800000 0.152443
1073.900000 0.087316
1074.000000 0.308849
1074.100000 0.100849
1074.200000 0.279223
1074.300000 0.193030
1074.400000 0.022640
1074.500000 0.161012
1074.600000 0.144197
1074.700000 0.157857
1074.800000 0.116880
1074.900000 0.319395
1075.000000 0.135366
1075.100000 0.045353
1075.200000 0.233399
1075.300000 0.176236
1075.400000 0.160550
1075.500000 0.137252
1075.600000 0.215861
1075.700000 0.060362
1075.800000 0.222094
1075.900000 0.158019
1076.000000 0.254239
1076.100000 0.021963
1076.200000 0.217504
1076.300000 0.132937
1076.400000 0.241726
1076.500000 0.125164
1076.600000 0.080752
1076.700000 0.034815
1076.800000 0.182980
1076.900000 0.034631
1077.000000 0.107639
1077.100000 0.168153
1077.200000 0.181413
1077.300000 0.077579
1077.400000 0.141137
1077.500000 0.042668
1077.600000 0.043565
1077.700000 0.072966
1077.800000 0.136740
1077.900000 0.007908
1078.000000 0.121109
1078.100000 0.066472
1078.200000 0.110280
1078.300000 0.069748
1078.400000 0.034639
1078.500000 0.019908
1078.600000 0.118517
1078.700000 0.085530
1078.800000 0.035420
1078.900000 0.022718
1079.000000 0.048704
1079.100000 0.044836
1079.200000 0.060579
1079.300000 0.034675
1079.400000 0.126869
1079.500000 0.151673
1079.600000 0.201982
1079.700000 0.051928
1079.800000 0.128198
1079.900000 0.212618
1080.000000 0.037157
1080.100000 0.123278
1080.200000 0.123365
1080.300000 0.194083
1080.400000 0.089722
1080.500000 0.342259
1080.600000 0.287690
1080.700000 0.272824
1080.800000 0.110881
1080.900000 0.228720
1081.000000 0.124295
1081.100000 0.221247
1081.200000 0.313882
1081.300000 0.338973
1081.400000 0.447134
1081.500000 0.316171
1081.600000 0.207468
1081.700000 0.147623
1081.800000 0.123503
1081.900000 0.427099
1082.000000 0.084800
1082.100000 0.158896
1082.200000 0.155956
1082.300000 0.032101
1082.400000 0.305920
1082.500000 0.369194
1082.600000 0.071036
1082.700000 0.193802
1082.800000 0.174720
1082.900000 0.101795
1083.000000 0.399830
1083.100000 0.188403
1083.200000 0.082177
1083.300000 0.101710
1083.400000 0.107373
1083.500000 0.324133
1083.600000 0.188027
1083.700000 0.123157
1083.800000 0.098095
1083.900000 0.054216
1084.000000 0.051176
1084.100000 0.122649
1084.200000 0.040192
1084.300000 0.017227
1084.400000 0.064959
1084.500000 0.108412
1084.600000 0.030205
1084.700000 0.019707
1084.800000 0.028082
1084.900000 0.022106
1085.000000 0.033960
1085.100000 0.118087
1085.200000 0.055748
1085.300000 0.053708
1085.400000 0.091320
1085.500000 0.135193
1085.600000 0.025058
1085.700000 0.107712
1085.800000 0.153182
1085.900000 0.181901
1086.000000 0.062542
1086.100000 0.050398
1086.200000 0.272196
1086.300000 0.045494
1086.400000 0.178918
1086.500000 0.337155
1086.600000 0.069029
1086.700000 0.202638
1086.800000 0.241374
1086.900000 0.101983
1087.000000 0.219887
1087.100000 0.155742
1087.200000 0.069343
1087.300000 0.198904
1087.400000 0.085052
1087.500000 0.283378
1087.600000 0.203438
1087.700000 0.378756
1087.800000 0.310789
1087.900000 0.275347
1088.000000 0.128049
1088.100000 0.380486
1088.200000 0.164643
1088.300000 0.280588
1088.400000 0.180065
1088.500000 0.288814
1088.600000 0.271529
1088.700000 0.646838
1088.800000 0.512952
1088.900000 0.161736
1089.000000 0.107888
1089.100000 0.338950
1089.200000 0.530981
1089.300000 0.400062
1089.400000 0.096331
1089.500000 0.097441
1089.600000 0.268526
1089.700000 0.353030
1089.800000 0.062418
1089.900000 0.189714
1090.000000 0.200683
1090.100000 0.283042
1090.200000 0.440906
1090.300000 0.296475
1090.400000 0.315347
1090.500000 0.099723
1090.600000 0.682371
1090.700000 0.123231
1090.800000 0.398913
1090.900000 0.402912
1091.000000 0.073533
1091.100000 0.158232
1091.200000 0.047328
1091.300000 0.254259
1091.400000 0.254181
1091.500000 0.539847
1091.600000 0.327159
1091.700000 0.285337
1091.800000 0.372550
1091.900000 0.299766
1092.000000 0.152354
1092.100000 0.253905
1092.200000 0.266758
1092.300000 0.310778
1092.400000 0.275123
1092.500000 0.099810
1092.600000 0.186287
1092.700000 0.342422
1092.800000 0.171408
1092.900000 0.075583
1093.000000 0.624801
1093.100000 0.147232
1093.200000 0.097343
1093.300000 0.147750
1093.400000 0.123858
1093.500000 0.022220
1093.600000 0.213673
1093.700000 0.230101
1093.800000 0.040027
1093.900000 0.497572
1094.000000 0.403196
1094.100000 0.216777
1094.200000 0.185850
1094.300000 0.192179
1094.400000 0.215497
1094.500000 0.212658
1094.600000 0.316902
1094.700000 0.360844
1094.800000 0.138894
1094.900000 0.255219
1095.000000 0.045714
1095.100000 0.058645
1095.200000 0.155237
1095.300000 0.080739
1095.400000 0.174873
1095.500000 0.313489
1095.600000 0.019483
1095.700000 0.201459
1095.800000 0.063325
1095.900000 0.036655
1096.000000 0.152669
1096.100000 0.160820
1096.200000 0.169754
1096.300000 0.065154
1096.400000 0.116030
1096.500000 0.152578
1096.600000 0.244324
1096.700000 0.149600
1096.800000 0.121734
1096.900000 0.097911
1097.000000 0.251591
1097.100000 0.069362
1097.200000 0.179054
1097.300000 0.159083
1097.400000 0.197927
1097.500000 0.151080
1097.600000 0.108453
1097.700000 0.219970
1097.800000 0.116280
1097.900000 0.209888
1098.000000 0.055308
1098.100000 0.163194
1098.200000 0.069255
1098.300000 0.022273
1098.400000 0.041653
1098.500000 0.022988
1098.600000 0.057407
1098.700000 0.106330
1098.800000 0.062216
1098.900000 0.040125
1099.000000 0.063783
1099.100000 0.077602
1099.200000 0.061087
1099.300000 0.046400
1099.400000 0.062135
1099.500000 0.058551
1099.600000 0.021703
1099.700000 0.040989
1099.800000 0.015451
1099.900000 0.027246
1100.000000 0.077940


==> figure/am-simulation/type4-bb.dat <==
0.000000 0.000000
0.100000 0.554582
0.200000 0.652829
0.300000 0.273025
0.400000 0.234508
0.500000 0.385585
0.600000 0.314757
0.700000 0.222162
0.800000 0.326249
0.900000 0.095969
1.000000 0.230760
1.100000 0.215879
1.200000 0.416048
1.300000 0.253874
1.400000 0.381674
1.500000 0.194954
1.600000 0.443825
1.700000 0.276100
1.800000 0.326457
1.900000 0.739364
2.000000 0.313609
2.100000 0.518605
2.200000 0.395075
2.300000 0.441611
2.400000 0.194732
2.500000 0.243023
2.600000 0.435250
2.700000 0.494677
2.800000 0.194672
2.900000 0.470349
3.000000 0.752814
3.100000 0.069364
3.200000 0.266316
3.300000 0.405572
3.400000 0.746205
3.500000 0.709208
3.600000 0.337468
3.700000 0.757274
3.800000 0.686209
3.900000 0.675773
4.000000 0.212615
4.100000 0.044229
4.200000 0.098940
4.300000 0.122449
4.400000 0.199081
4.500000 0.447681
4.600000 0.514132
4.700000 0.493007
4.800000 0.099523
4.900000 0.395912
5.000000 0.156767
5.100000 0.447922
5.200000 0.115052
5.300000 0.410410
5.400000 0.385617
5.500000 0.257240
5.600000 0.280895
5.700000 0.711287
5.800000 0.280704
5.900000 0.406280
6.000000 0.212013
6.100000 0.093326
6.200000 0.544554
6.300000 0.259934
6.400000 0.264882
6.500000 0.085365
6.600000 0.142948
6.700000 0.438135
6.800000 0.234953
6.900000 0.349799
7.000000 0.363565
7.100000 0.289708
7.200000 0.388023
7.300000 0.175587
7.400000 0.331257
7.500000 0.216877
7.600000 0.444309
7.700000 0.362190
7.800000 0.450287
7.900000 0.472796
8.000000 0.341692
8.100000 0.393005
8.200000 0.384250
8.300000 0.294932
8.400000 0.493140
8.500000 0.286984
8.600000 0.290043
8.700000 0.122175
8.800000 0.454452
8.900000 0.358677
9.000000 0.346200
9.100000 0.223672
9.200000 0.311736
9.300000 0.201750
9.400000 0.152907
9.500000 0.319150
9.600000 0.801105
9.700000 0.324796
9.800000 0.626589
9.900000 0.590850
10.000000 0.393865
10.100000 0.257111
10.200000 0.483278
10.300000 0.350985
10.400000 0.246944
10.500000 0.612754
10.600000 0.207873
10.700000 0.026310
10.800000 0.285016
10.900000 0.676119
11.000000 0.404718
11.100000 0.542954
11.200000 0.197685
11.300000 0.451972
11.400000 0.515090
11.500000 0.368817
11.600000 0.198218
11.700000 0.112712
11.800000 0.669805
11.900000 0.277535
12.000000 0.252026
12.100000 0.168580
12.200000 0.460447
12.300000 0.459596
12.400000 0.222886
12.500000 0.240392
12.600000 0.382651
12.700000 0.240442
12.800000 0.299620
12.900000 0.236053
13.000000 0.152646
13.100000 0.555668
13.200000 0.296381
13.300000 0.383951
13.400000 0.493844
13.500000 0.258372
13.600000 0.216093
13.700000 0.254204
13.800000 0.324020
13.900000 0.514770
14.000000 0.243608
14.100000 0.477427
14.200000 0.393078
14.300000 0.435806
14.400000 0.257110
14.500000 0.299255
14.600000 0.127576
14.700000 0.203390
14.800000 0.217153
14.900000 0.506150
15.000000 0.470286
15.100000 0.444349
15.200000 0.353314
15.300000 0.095651
15.400000 0.008252
15.500000 0.248697
15.600000 0.668063
15.700000 0.401401
15.800000 0.343821
15.900000 0.443200
16.000000 0.364227
16.100000 0.390653
16.200000 0.461445
16.300000 0.453288
16.400000 0.204329
16.500000 0.757630
16.600000 0.225975
16.700000 0.144097
16.800000 0.898517
16.900000 0.207303
17.000000 0.402385
17.100000 0.448026
17.200000 0.188388
17.300000 0.049551
17.400000 0.263840
17.500000 0.461015
17.600000 0.294855
17.700000 0.090796
17.800000 0.221395
17.900000 0.129881
18.000000 0.158157
18.100000 0.269347
18.200000 0.074231
18.300000 0.066790
18.400000 0.156018
18.500000 0.434808
18.600000 0.244969
18.700000 0.335124
18.800000 0.373191
18.900000 0.253518
19.000000 0.534285
19.100000 0.160451
19.200000 0.097024
19.300000 0.288122
19.400000 0.072971
19.500000 0.169239
19.600000 0.292077
19.700000 0.016644
19.800000 0.211000
19.900000 0.369072
20.000000 0.368897
20.100000 0.461014
20.200000 0.182551
20.300000 0.337351
20.400000 0.171905
20.500000 0.563363
20.600000 0.384741
20.700000 0.285082
20.800000 0.663358
20.900000 0.100525
21.000000 0.223922
21.100000 0.635009
21.200000 0.325765
21.300000 0.031974
21.400000 0.202529
21.500000 0.286245
21.600000 0.278334
21.700000 0.535808
21.800000 0.414980
21.900000 0.120730
22.000000 0.624261
22.100000 0.042156
22.200000 0.252512
22.300000 0.070251
22.400000 0.421359
22.500000 0.468540
22.600000 0.384825
22.700000 0.163051
22.800000 0.328697
22.900000 0.247598
23.000000 0.093916
23.100000 0.345627
23.200000 0.327645
23.300000 0.245222
23.400000 0.385210
23.500000 0.221537
23.600000 0.466000
23.700000 0.222177
23.800000 0.276413
23.900000 0.179964
24.000000 0.421129
24.100000 0.693558
24.200000 0.267805
24.300000 0.263963
24.400000 0.341390
24.500000 0.221352
24.600000 0.267025
24.700000 0.583381
24.800000 0.375219
24.900000 0.518031
25.000000 0.120139
25.100000 0.287264
25.200000 0.300841
25.300000 0.152797
25.400000 0.264438
25.500000 0.330782
25.600000 0.179498
25.700000 0.432462
25.800000 0.232756
25.900000 0.292635
26.000000 0.313550
26.100000 0.084746
26.200000 0.448380
26.300000 0.469099
26.400000 0.340777
26.500000 0.072054
26.600000 0.539488
26.700000 0.121951
26.800000 0.195258
26.900000 0.427519
27.000000 0.210661
27.100000 0.101031
27.200000 0.284698
27.300000 0.302285
27.400000 0.160989
27.500000 0.223494
27.600000 0.121538
27.700000 0.468886
27.800000 0.342731
27.900000 0.286408
28.000000 0.310992
28.100000 0.453152
28.200000 0.364802
28.300000 0.151445
28.400000 0.272558
28.500000 0.495467
28.600000 0.232976
28.700000 0.366357
28.800000 0.429392
28.900000 0.473258
29.000000 0.110788
29.100000 0.396930
29.200000 0.092956
29.300000 0.378976
29.400000 0.506865
29.500000 0.261124
29.600000 0.476461
29.700000 0.458231
29.800000 0.172450
29.900000 0.541239
30.000000 0.328576
30.100000 0.161624
30.200000 0.456525
30.300000 0.275793
30.400000 0.086916
30.500000 0.471947
30.600000 0.406209
30.700000 0.334638
30.800000 0.257262
30.900000 0.301695
31.000000 0.098054
31.100000 0.283010
31.200000 0.444690
31.300000 0.196825
31.400000 0.258733
31.500000 0.501236
31.600000 0.517767
31.700000 0.229237
31.800000 0.143103
31.900000 0.517909
32.000000 0.127972
32.100000 0.097708
32.200000 0.640240
32.300000 0.206131
32.400000 0.524573
32.500000 0.413475
32.600000 0.074984
32.700000 0.364098
32.800000 0.335365
32.900000 0.406754
33.000000 0.456453
33.100000 0.472256
33.200000 0.229618
33.300000 0.214402
33.400000 0.208105
33.500000 0.376289
33.600000 0.626828
33.700000 0.239790
33.800000 0.092611
33.900000 0.197045
34.000000 0.253487
34.100000 0.110006
34.200000 0.209355
34.300000 0.315654
34.400000 0.191827
34.500000 0.460813
34.600000 0.330355
34.700000 0.447928
34.800000 0.446038
34.900000 0.363600
35.000000 0.035995
35.100000 0.272199
35.200000 0.286885
35.300000 0.153126
35.400000 0.206111
35.500000 0.415434
35.600000 0.185102
35.700000 0.130837
35.800000 0.339139
35.900000 0.190125
36.000000 0.037458
36.100000 0.302831
36.200000 0.116309
36.300000 0.078546
36.400000 0.211245
36.500000 0.098270
36.600000 0.096823
36.700000 0.317000
36.800000 0.253893
36.900000 0.270513
37.000000 0.016311
37.100000 0.301714
37.200000 0.056970
37.300000 0.250595
37.400000 0.159150
37.500000 0.125464
37.600000 0.481940
37.700000 0.082713
37.800000 0.201581
37.900000 0.161186
38.000000 0.182215
38.100000 0.039832
38.200000 0.183663
38.300000 0.223761
38.400000 0.171012
38.500000 0.235209
38.600000 0.364800
38.700000 0.215154
38.800000 0.109770
38.900000 0.155031
39.000000 0.205303
39.100000 0.194610
39.200000 0.201564
39.300000 0.173854
39.400000 0.159327
39.500000 0.377681
39.600000 0.383194
39.700000 0.315396
39.800000 0.035351
39.900000 0.283961
40.000000 0.339129
40.100000 0.252337
40.200000 0.137072
40.300000 0.398585
40.400000 0.085447
40.500000 0.150157
40.600000 0.239563
40.700000 0.267027
40.800000 0.258873
40.900000 0.108916
41.000000 0.132349
41.100000 0.092520
41.200000 0.333438
41.300000 0.404733
41.400000 0.199671
41.500000 0.158830
41.600000 0.143533
41.700000 0.092210
41.800000 0.088230
41.900000 0.130751
42.000000 0.212183
42.100000 0.205596
42.200000 0.209649
42.300000 0.124673
42.400000 0.260271
42.500000 0.311469
42.600000 0.175032
42.700000 0.127866
42.800000 0.366570
42.900000 0.095078
43.000000 0.168825
43.100000 0.159251
43.200000 0.246845
43.300000 0.300194
43.400000 0.282838
43.500000 0.142489
43.600000 0.121384
43.700000 0.108333
43.800000 0.206603
43.900000 0.081971
44.000000 0.587764
44.100000 0.274457
44.200000 0.122885
44.300000 0.216288
44.400000 0.310752
44.500000 0.153273
44.600000 0.232166
44.700000 0.167499
44.800000 0.130710
44.900000 0.207777
45.000000 0.133097
45.100000 0.360940
45.200000 0.255744
45.300000 0.220504
45.400000 0.167550
45.500000 0.268990
45.600000 0.360019
45.700000 0.315636
45.800000 0.085405
45.900000 0.117961
46.000000 0.208117
46.100000 0.395609
46.200000 0.184852
46.300000 0.356581
46.400000 0.233480
46.500000 0.216081
46.600000 0.087480
46.700000 0.067243
46.800000 0.108330
46.900000 0.098448
47.000000 0.173664
47.100000 0.146512
47.200000 0.156230
47.300000 0.401823
47.400000 0.219837
47.500000 0.209617
47.600000 0.185519
47.700000 0.104834
47.800000 0.175342
47.900000 0.276691
48.000000 0.137445
48.100000 0.202339
48.200000 0.248349
48.300000 0.057708
48.400000 0.223480
48.500000 0.096687
48.600000 0.324988
48.700000 0.222111
48.800000 0.204205
48.900000 0.352797
49.000000 0.177294
49.100000 0.268576
49.200000 0.088556
49.300000 0.386037
49.400000 0.075403
49.500000 0.030556
49.600000 0.151594
49.700000 0.339467
49.800000 0.371327
49.900000 0.090536
50.000000 0.300662
50.100000 0.114145
50.200000 0.231864
50.300000 0.338621
50.400000 0.356720
50.500000 0.288662
50.600000 0.075218
50.700000 0.260678
50.800000 0.055560
50.900000 0.066707
51.000000 0.085775
51.100000 0.298144
51.200000 0.117067
51.300000 0.109507
51.400000 0.165858
51.500000 0.191663
51.600000 0.103689
51.700000 0.106694
51.800000 0.274663
51.900000 0.212003
52.000000 0.242569
52.100000 0.364701
52.200000 0.128811
52.300000 0.076705
52.400000 0.082041
52.500000 0.068069
52.600000 0.060902
52.700000 0.212797
52.800000 0.237249
52.900000 0.113170
53.000000 0.230170
53.100000 0.177782
53.200000 0.351649
53.300000 0.118401
53.400000 0.193891
53.500000 0.107076
53.600000 0.112417
53.700000 0.148436
53.800000 0.215842
53.900000 0.128961
54.000000 0.306110
54.100000 0.111417
54.200000 0.175899
54.300000 0.233505
54.400000 0.064686
54.500000 0.120014
54.600000 0.288391
54.700000 0.131924
54.800000 0.153483
54.900000 0.070741
55.000000 0.185251
55.100000 0.165082
55.200000 0.126979
55.300000 0.143123
55.400000 0.255246
55.500000 0.106532
55.600000 0.062056
55.700000 0.141049
55.800000 0.102291
55.900000 0.197098
56.000000 0.102239
56.100000 0.180264
56.200000 0.277082
56.300000 0.091039
56.400000 0.300011
56.500000 0.104615
56.600000 0.107383
56.700000 0.073739
56.800000 0.102198
56.900000 0.075149
57.000000 0.224690
57.100000 0.256776
57.200000 0.214702
57.300000 0.158566
57.400000 0.089406
57.500000 0.043201
57.600000 0.007046
57.700000 0.073615
57.800000 0.164764
57.900000 0.189341
58.000000 0.224398
58.100000 0.147292
58.200000 0.163617
58.300000 0.094165
58.400000 0.154926
58.500000 0.069100
58.600000 0.292130
58.700000 0.189338
58.800000 0.119915
58.900000 0.090298
59.000000 0.238607
59.100000 0.068720
59.200000 0.092939
59.300000 0.221478
59.400000 0.173064
59.500000 0.077569
59.600000 0.118695
59.700000 0.054084
59.800000 0.177822
59.900000 0.095197
60.000000 0.097199
60.100000 0.091777
60.200000 0.240745
60.300000 0.146625
60.400000 0.198305
60.500000 0.150643
60.600000 0.164976
60.700000 0.144663
60.800000 0.023545
60.900000 0.059942
61.000000 0.057258
61.100000 0.088547
61.200000 0.040484
61.300000 0.026954
61.400000 0.061401
61.500000 0.085716
61.600000 0.104065
61.700000 0.045150
61.800000 0.032415
61.900000 0.114509
62.000000 0.263244
62.100000 0.186242
62.200000 0.187503
62.300000 0.088951
62.400000 0.072341
62.500000 0.191109
62.600000 0.031957
62.700000 0.176174
62.800000 0.180988
62.900000 0.104996
63.000000 0.214149
63.100000 0.045901
63.200000 0.072817
63.300000 0.212619
63.400000 0.166697
63.500000 0.099667
63.600000 0.134136
63.700000 0.128898
63.800000 0.150214
63.900000 0.134954
64.000000 0.075525
64.100000 0.093742
64.200000 0.148257
64.300000 0.118793
64.400000 0.119068
64.500000 0.133745
64.600000 0.170806
64.700000 0.071909
64.800000 0.150534
64.900000 0.155564
65.000000 0.070917
65.100000 0.128824
65.200000 0.137298
65.300000 0.059222
65.400000 0.062858
65.500000 0.038080
65.600000 0.037485
65.700000 0.085160
65.800000 0.178444
65.900000 0.175386
66.000000 0.089277
66.100000 0.031644
66.200000 0.081269
66.300000 0.105075
66.400000 0.177087
66.500000 0.135513
66.600000 0.082367
66.700000 0.030717
66.800000 0.196940
66.900000 0.059548
67.000000 0.169497
67.100000 0.118139
67.200000 0.166402
67.300000 0.147119
67.400000 0.121716
67.500000 0.188132
67.600000 0.102494
67.700000 0.204338
67.800000 0.185866
67.900000 0.052478
68.000000 0.088899
68.100000 0.135699
68.200000 0.086794
68.300000 0.123201
68.400000 0.280731
68.500000 0.043068
68.600000 0.032126
68.700000 0.109964
68.800000 0.114414
68.900000 0.226599
69.000000 0.137646
69.100000 0.114189
69.200000 0.162300
69.300000 0.125692
69.400000 0.082526
69.500000 0.119488
69.600000 0.084224
69.700000 0.046379
69.800000 0.100562
69.900000 0.125490
70.000000 0.133694
70.100000 0.054362
70.200000 0.101198
70.300000 0.090614
70.400000 0.107466
70.500000 0.128533
70.600000 0.118327
70.700000 0.075614
70.800000 0.130898
70.900000 0.115878
71.000000 0.153427
71.100000 0.148117
71.200000 0.105358
71.300000 0.082799
71.400000 0.080734
71.500000 0.053166
71.600000 0.112009
71.700000 0.098541
71.800000 0.025121
71.900000 0.141504
72.000000 0.116307
72.100000 0.091437
72.200000 0.114616
72.300000 0.039718
72.400000 0.051804
72.500000 0.105708
72.600000 0.117416
72.700000 0.080439
72.800000 0.096223
72.900000 0.073553
73.000000 0.089884
73.100000 0.128310
73.200000 0.107835
73.300000 0.071091
73.400000 0.080794
73.500000 0.039682
73.600000 0.046623
73.700000 0.091209
73.800000 0.081683
73.900000 0.145997
74.000000 0.083411
74.100000 0.074663
74.200000 0.068088
74.300000 0.077178
74.400000 0.065091
74.500000 0.158683
74.600000 0.101356
74.700000 0.118617
74.800000 0.085008
74.900000 0.099364
75.000000 0.118293
75.100000 0.072248
75.200000 0.117159
75.300000 0.141818
75.400000 0.119124
75.500000 0.124092
75.600000 0.102074
75.700000 0.118229
75.800000 0.125500
75.900000 0.113703
76.000000 0.078220
76.100000 0.120665
76.200000 0.146339
76.300000 0.105935
76.400000 0.125329
76.500000 0.126272
76.600000 0.054042
76.700000 0.105509
76.800000 0.179026
76.900000 0.118087
77.000000 0.075431
77.100000 0.069150
77.200000 0.065008
77.300000 0.043985
77.400000 0.108067
77.500000 0.095416
77.600000 0.117438
77.700000 0.125056
77.800000 0.094612
77.900000 0.039449
78.000000 0.128653
78.100000 0.092387
78.200000 0.090430
78.300000 0.122607
78.400000 0.103633
78.500000 0.059613
78.600000 0.107607
78.700000 0.096399
78.800000 0.061931
78.900000 0.087451
79.000000 0.095379
79.100000 0.099399
79.200000 0.142680
79.300000 0.049085
79.400000 0.138554
79.500000 0.096835
79.600000 0.118778
79.700000 0.118098
79.800000 0.095497
79.900000 0.084360
80.000000 0.096087
80.100000 0.112696
80.200000 0.032143
80.300000 0.161898
80.400000 0.121296
80.500000 0.113214
80.600000 0.081179
80.700000 0.100619
80.800000 0.072476
80.900000 0.085874
81.000000 0.091970
81.100000 0.082706
81.200000 0.133098
81.300000 0.059079
81.400000 0.062253
81.500000 0.098991
81.600000 0.063629
81.700000 0.074890
81.800000 0.120279
81.900000 0.073473
82.000000 0.112700
82.100000 0.141467
82.200000 0.119468
82.300000 0.058073
82.400000 0.088121
82.500000 0.099104
82.600000 0.097827
82.700000 0.045342
82.800000 0.136400
82.900000 0.139920
83.000000 0.099298
83.100000 0.107450
83.200000 0.094652
83.300000 0.059405
83.400000 0.070258
83.500000 0.071322
83.600000 0.139745
83.700000 0.085712
83.800000 0.083813
83.900000 0.022782
84.000000 0.070351
84.100000 0.040540
84.200000 0.100056
84.300000 0.104580
84.400000 0.083963
84.500000 0.024970
84.600000 0.091058
84.700000 0.103165
84.800000 0.089875
84.900000 0.048830
85.000000 0.103961
85.100000 0.098480
85.200000 0.087141
85.300000 0.089549
85.400000 0.075827
85.500000 0.042002
85.600000 0.093550
85.700000 0.065450
85.800000 0.077169
85.900000 0.060948
86.000000 0.073778
86.100000 0.092039
86.200000 0.065890
86.300000 0.075556
86.400000 0.083157
86.500000 0.059126
86.600000 0.105062
86.700000 0.060875
86.800000 0.086213
86.900000 0.076339
87.000000 0.057892
87.100000 0.077860
87.200000 0.056731
87.300000 0.058626
87.400000 0.066094
87.500000 0.064688
87.600000 0.088438
87.700000 0.061031
87.800000 0.058707
87.900000 0.067530
88.000000 0.075405
88.100000 0.095578
88.200000 0.070149
88.300000 0.037888
88.400000 0.080980
88.500000 0.109511
88.600000 0.090100
88.700000 0.059891
88.800000 0.066106
88.900000 0.070197
89.000000 0.093988
89.100000 0.049888
89.200000 0.058670
89.300000 0.075009
89.400000 0.086373
89.500000 0.092377
89.600000 0.125879
89.700000 0.048903
89.800000 0.050097
89.900000 0.070323
90.000000 0.044087
90.100000 0.056444
90.200000 0.097882
90.300000 0.069127
90.400000 0.068950
90.500000 0.078645
90.600000 0.073738
90.700000 0.101839
90.800000 0.085709
90.900000 0.056850
91.000000 0.084718
91.100000 0.115248
91.200000 0.086826
91.300000 0.093099
91.400000 0.075214
91.500000 0.082796
91.600000 0.097920
91.700000 0.061564
91.800000 0.040606
91.900000 0.079688
92.000000 0.051824
92.100000 0.079355
92.200000 0.095914
92.300000 0.074127
92.400000 0.074179
92.500000 0.074901
92.600000 0.087058
92.700000 0.074247
92.800000 0.097332
92.900000 0.062535
93.000000 0.081057
93.100000 0.096595
93.200000 0.067666
93.300000 0.059393
93.400000 0.071082
93.500000 0.093159
93.600000 0.100480
93.700000 0.063073
93.800000 0.094691
93.900000 0.078498
94.000000 0.085196
94.100000 0.086125
94.200000 0.080886
94.300000 0.086660
94.400000 0.060715
94.500000 0.083672
94.600000 0.075594
94.700000 0.051425
94.800000 0.079531
94.900000 0.048732
95.000000 0.084065
95.100000 0.050067
95.200000 0.033723
95.300000 0.098537
95.400000 0.053119
95.500000 0.075023
95.600000 0.066891
95.700000 0.050038
95.800000 0.062817
95.900000 0.075519
96.000000 0.065196
96.100000 0.041435
96.200000 0.050638
96.300000 0.077162
96.400000 0.063916
96.500000 0.090176
96.600000 0.103386
96.700000 0.063232
96.800000 0.073213
96.900000 0.078797
97.000000 0.075040
97.100000 0.053554
97.200000 0.101329
97.300000 0.040858
97.400000 0.061020
97.500000 0.059817
97.600000 0.067355
97.700000 0.065259
97.800000 0.030446
97.900000 0.051369
98.000000 0.047917
98.100000 0.058159
98.200000 0.075038
98.300000 0.054424
98.400000 0.045340
98.500000 0.069146
98.600000 0.036600
98.700000 0.077054
98.800000 0.053567
98.900000 0.092921
99.000000 0.034523
99.100000 0.030267
99.200000 0.071679
99.300000 0.073728
99.400000 0.080373
99.500000 0.053609
99.600000 0.099366
99.700000 0.060530
99.800000 0.070020
99.900000 0.080289
100.000000 0.075626


==> figure/am-simulation/type4-sb.dat <==
900.100000 0.134221
900.200000 0.112888
900.300000 0.098377
900.400000 0.166841
900.500000 0.083088
900.600000 0.133599
900.700000 0.119420
900.800000 0.115670
900.900000 0.040861
901.000000 0.051041
901.100000 0.154950
901.200000 0.083628
901.300000 0.126270
901.400000 0.056523
901.500000 0.112672
901.600000 0.070223
901.700000 0.086017
901.800000 0.122236
901.900000 0.094659
902.000000 0.075357
902.100000 0.080746
902.200000 0.041195
902.300000 0.105975
902.400000 0.109058
902.500000 0.096943
902.600000 0.099836
902.700000 0.060021
902.800000 0.169109
902.900000 0.083416
903.000000 0.122360
903.100000 0.128562
903.200000 0.118958
903.300000 0.100734
903.400000 0.173510
903.500000 0.150162
903.600000 0.102972
903.700000 0.130252
903.800000 0.078174
903.900000 0.067444
904.000000 0.104760
904.100000 0.123199
904.200000 0.100639
904.300000 0.077519
904.400000 0.107965
904.500000 0.123695
904.600000 0.082469
904.700000 0.164364
904.800000 0.047228
904.900000 0.077629
905.000000 0.140200
905.100000 0.074140
905.200000 0.130474
905.300000 0.080880
905.400000 0.122610
905.500000 0.138654
905.600000 0.097073
905.700000 0.143088
905.800000 0.132130
905.900000 0.141662
906.000000 0.140305
906.100000 0.129118
906.200000 0.157151
906.300000 0.100037
906.400000 0.169171
906.500000 0.155133
906.600000 0.114616
906.700000 0.094806
906.800000 0.108519
906.900000 0.160559
907.000000 0.132544
907.100000 0.103000
907.200000 0.162605
907.300000 0.122018
907.400000 0.144330
907.500000 0.125930
907.600000 0.121530
907.700000 0.119935
907.800000 0.159298
907.900000 0.129746
908.000000 0.079966
908.100000 0.129948
908.200000 0.060703
908.300000 0.097263
908.400000 0.163583
908.500000 0.136889
908.600000 0.122892
908.700000 0.156007
908.800000 0.143115
908.900000 0.195630
909.000000 0.139128
909.100000 0.089107
909.200000 0.141152
909.300000 0.169924
909.400000 0.120011
909.500000 0.128315
909.600000 0.110601
909.700000 0.111080
909.800000 0.163685
909.900000 0.088738
910.000000 0.065763
910.100000 0.116261
910.200000 0.085031
910.300000 0.076950
910.400000 0.213610
910.500000 0.153660
910.600000 0.143591
910.700000 0.121479
910.800000 0.092230
910.900000 0.076390
911.000000 0.157907
911.100000 0.113613
911.200000 0.107164
911.300000 0.094298
911.400000 0.149970
911.500000 0.183952
911.600000 0.133398
911.700000 0.054568
911.800000 0.113539
911.900000 0.158668
912.000000 0.123813
912.100000 0.116720
912.200000 0.092100
912.300000 0.096748
912.400000 0.148368
912.500000 0.103050
912.600000 0.108345
912.700000 0.094409
912.800000 0.098389
912.900000 0.126743
913.000000 0.100231
913.100000 0.124063
913.200000 0.143558
913.300000 0.096349
913.400000 0.175819
913.500000 0.093666
913.600000 0.136273
913.700000 0.123001
913.800000 0.105518
913.900000 0.152188
914.000000 0.121538
914.100000 0.096535
914.200000 0.127962
914.300000 0.105131
914.400000 0.156192
914.500000 0.062231
914.600000 0.123145
914.700000 0.147739
914.800000 0.143374
914.900000 0.164546
915.000000 0.174017
915.100000 0.080453
915.200000 0.148266
915.300000 0.172792
915.400000 0.150498
915.500000 0.031572
915.600000 0.137611
915.700000 0.174975
915.800000 0.167125
915.900000 0.067546
916.000000 0.116129
916.100000 0.037474
916.200000 0.137327
916.300000 0.144037
916.400000 0.240484
916.500000 0.117879
916.600000 0.112976
916.700000 0.094079
916.800000 0.156933
916.900000 0.182487
917.000000 0.171237
917.100000 0.238710
917.200000 0.232830
917.300000 0.070917
917.400000 0.162610
917.500000 0.167761
917.600000 0.145674
917.700000 0.091617
917.800000 0.204784
917.900000 0.241681
918.000000 0.189417
918.100000 0.120717
918.200000 0.203089
918.300000 0.121215
918.400000 0.101306
918.500000 0.164766
918.600000 0.098489
918.700000 0.092697
918.800000 0.231060
918.900000 0.135482
919.000000 0.152013
919.100000 0.141972
919.200000 0.117190
919.300000 0.168074
919.400000 0.134885
919.500000 0.192395
919.600000 0.204916
919.700000 0.278132
919.800000 0.060475
919.900000 0.189634
920.000000 0.164257
920.100000 0.138797
920.200000 0.162243
920.300000 0.199515
920.400000 0.201087
920.500000 0.164531
920.600000 0.236944
920.700000 0.078230
920.800000 0.243526
920.900000 0.167318
921.000000 0.158151
921.100000 0.145637
921.200000 0.097848
921.300000 0.160003
921.400000 0.180519
921.500000 0.094009
921.600000 0.176795
921.700000 0.208500
921.800000 0.149278
921.900000 0.156059
922.000000 0.218156
922.100000 0.058006
922.200000 0.157529
922.300000 0.217923
922.400000 0.198027
922.500000 0.158217
922.600000 0.181171
922.700000 0.065589
922.800000 0.103432
922.900000 0.113964
923.000000 0.122207
923.100000 0.199266
923.200000 0.309263
923.300000 0.176423
923.400000 0.084241
923.500000 0.216710
923.600000 0.212174
923.700000 0.177663
923.800000 0.251231
923.900000 0.204187
924.000000 0.129302
924.100000 0.195045
924.200000 0.213043
924.300000 0.210726
924.400000 0.175658
924.500000 0.215819
924.600000 0.200969
924.700000 0.241922
924.800000 0.199755
924.900000 0.118377
925.000000 0.199493
925.100000 0.165314
925.200000 0.140462
925.300000 0.200218
925.400000 0.169362
925.500000 0.273400
925.600000 0.105782
925.700000 0.125329
925.800000 0.111955
925.900000 0.124516
926.000000 0.137777
926.100000 0.250073
926.200000 0.134682
926.300000 0.150677
926.400000 0.070233
926.500000 0.060296
926.600000 0.135892
926.700000 0.114517
926.800000 0.180593
926.900000 0.222922
927.000000 0.148324
927.100000 0.132632
927.200000 0.160318
927.300000 0.131631
927.400000 0.198275
927.500000 0.178486
927.600000 0.080566
927.700000 0.065328
927.800000 0.192928
927.900000 0.153166
928.000000 0.196102
928.100000 0.242290
928.200000 0.035162
928.300000 0.165066
928.400000 0.188145
928.500000 0.082720
928.600000 0.131858
928.700000 0.135593
928.800000 0.178398
928.900000 0.256178
929.000000 0.262864
929.100000 0.203789
929.200000 0.222329
929.300000 0.127809
929.400000 0.199627
929.500000 0.219739
929.600000 0.180410
929.700000 0.151592
929.800000 0.168578
929.900000 0.097241
930.000000 0.230421
930.100000 0.212452
930.200000 0.169699
930.300000 0.078051
930.400000 0.138025
930.500000 0.201713
930.600000 0.135366
930.700000 0.212898
930.800000 0.279924
930.900000 0.192139
931.000000 0.237992
931.100000 0.395697
931.200000 0.192893
931.300000 0.184509
931.400000 0.046227
931.500000 0.084500
931.600000 0.493756
931.700000 0.210172
931.800000 0.149733
931.900000 0.231365
932.000000 0.146400
932.100000 0.080698
932.200000 0.321429
932.300000 0.354601
932.400000 0.170917
932.500000 0.330620
932.600000 0.208655
932.700000 0.256473
932.800000 0.288436
932.900000 0.200006
933.000000 0.291753
933.100000 0.098651
933.200000 0.342421
933.300000 0.058113
933.400000 0.134970
933.500000 0.236421
933.600000 0.307550
933.700000 0.178009
933.800000 0.132711
933.900000 0.043602
934.000000 0.147752
934.100000 0.302739
934.200000 0.309381
934.300000 0.140149
934.400000 0.061284
934.500000 0.069021
934.600000 0.101332
934.700000 0.104209
934.800000 0.233687
934.900000 0.219562
935.000000 0.121280
935.100000 0.269621
935.200000 0.279204
935.300000 0.117003
935.400000 0.294198
935.500000 0.231819
935.600000 0.207755
935.700000 0.200522
935.800000 0.255245
935.900000 0.155577
936.000000 0.139287
936.100000 0.229560
936.200000 0.257412
936.300000 0.221667
936.400000 0.234638
936.500000 0.166177
936.600000 0.286831
936.700000 0.370854
936.800000 0.121572
936.900000 0.075772
937.000000 0.372256
937.100000 0.199838
937.200000 0.313391
937.300000 0.303744
937.400000 0.043618
937.500000 0.330685
937.600000 0.136548
937.700000 0.146892
937.800000 0.325181
937.900000 0.322854
938.000000 0.460916
938.100000 0.193117
938.200000 0.050816
938.300000 0.094171
938.400000 0.179118
938.500000 0.140801
938.600000 0.096734
938.700000 0.056389
938.800000 0.058988
938.900000 0.153316
939.000000 0.103239
939.100000 0.095115
939.200000 0.052058
939.300000 0.248764
939.400000 0.283598
939.500000 0.263456
939.600000 0.344062
939.700000 0.250539
939.800000 0.420928
939.900000 0.152537
940.000000 0.167653
940.100000 0.162294
940.200000 0.311435
940.300000 0.086822
940.400000 0.215779
940.500000 0.130753
940.600000 0.304075
940.700000 0.386443
940.800000 0.153908
940.900000 0.122721
941.000000 0.416331
941.100000 0.165567
941.200000 0.203275
941.300000 0.327771
941.400000 0.514516
941.500000 0.113133
941.600000 0.270973
941.700000 0.157629
941.800000 0.292139
941.900000 0.257592
942.000000 0.390680
942.100000 0.327572
942.200000 0.292285
942.300000 0.120558
942.400000 0.024967
942.500000 0.067857
942.600000 0.159411
942.700000 0.279859
942.800000 0.373582
942.900000 0.449315
943.000000 0.392165
943.100000 0.125071
943.200000 0.179519
943.300000 0.133711
943.400000 0.180993
943.500000 0.176297
943.600000 0.533761
943.700000 0.152323
943.800000 0.487570
943.900000 0.317871
944.000000 0.173804
944.100000 0.341732
944.200000 0.170454
944.300000 0.240479
944.400000 0.105018
944.500000 0.182346
944.600000 0.452505
944.700000 0.250296
944.800000 0.215431
944.900000 0.301461
945.000000 0.320877
945.100000 0.116089
945.200000 0.262845
945.300000 0.223886
945.400000 0.513544
945.500000 0.223168
945.600000 0.105862
945.700000 0.407311
945.800000 0.303246
945.900000 0.187330
946.000000 0.539405
946.100000 0.220772
946.200000 0.378487
946.300000 0.254647
946.400000 0.191017
946.500000 0.179044
946.600000 0.342514
946.700000 0.199482
946.800000 0.621636
946.900000 0.308277
947.000000 0.401082
947.100000 0.191385
947.200000 0.418028
947.300000 0.371510
947.400000 0.095725
947.500000 0.110154
947.600000 0.136525
947.700000 0.125347
947.800000 0.219503
947.900000 0.643778
948.000000 0.423405
948.100000 0.381583
948.200000 0.482126
948.300000 0.178937
948.400000 0.179833
948.500000 0.340849
948.600000 0.295921
948.700000 0.188327
948.800000 0.197072
948.900000 0.538821
949.000000 0.140758
949.100000 0.134198
949.200000 0.100058
949.300000 0.458020
949.400000 0.145438
949.500000 0.532644
949.600000 0.630765
949.700000 0.605937
949.800000 0.404625
949.900000 0.192950
950.000000 0.529451
950.100000 0.151415
950.200000 0.660787
950.300000 0.609867
950.400000 0.262049
950.500000 0.049126
950.600000 0.133384
950.700000 0.682273
950.800000 0.168722
950.900000 0.474387
951.000000 0.333951
951.100000 0.635865
951.200000 0.354371
951.300000 0.398860
951.400000 0.574053
951.500000 0.168153
951.600000 0.390197
951.700000 0.115843
951.800000 0.436533
951.900000 0.376383
952.000000 0.236627
952.100000 0.485256
952.200000 0.305495
952.300000 0.174928
952.400000 0.325520
952.500000 0.363949
952.600000 0.383277
952.700000 0.710753
952.800000 0.269690
952.900000 0.264817
953.000000 0.299484
953.100000 0.176561
953.200000 0.181897
953.300000 0.114797
953.400000 0.170737
953.500000 0.383611
953.600000 0.411251
953.700000 0.629003
953.800000 0.320355
953.900000 0.699447
954.000000 0.361239
954.100000 0.226568
954.200000 0.143423
954.300000 0.555267
954.400000 0.643206
954.500000 0.471972
954.600000 0.298645
954.700000 0.392982
954.800000 0.447594
954.900000 0.642982
955.000000 0.225876
955.100000 0.363202
955.200000 0.221949
955.300000 0.312289
955.400000 0.405039
955.500000 0.277089
955.600000 0.560527
955.700000 0.380479
955.800000 0.207796
955.900000 0.491604
956.000000 1.047798
956.100000 0.133638
956.200000 0.360434
956.300000 0.193593
956.400000 0.226334
956.500000 0.243653
956.600000 0.511957
956.700000 0.527403
956.800000 0.433450
956.900000 0.275162
957.000000 0.295002
957.100000 0.157270
957.200000 0.651026
957.300000 0.217739
957.400000 0.320275
957.500000 0.548190
957.600000 0.476158
957.700000 0.211599
957.800000 0.364687
957.900000 0.371757
958.000000 0.396529
958.100000 0.224527
958.200000 0.173334
958.300000 0.153096
958.400000 0.258035
958.500000 0.278450
958.600000 0.360233
958.700000 0.715782
958.800000 0.587508
958.900000 0.178900
959.000000 0.227782
959.100000 0.182285
959.200000 0.464454
959.300000 0.489710
959.400000 0.423270
959.500000 0.262462
959.600000 0.140163
959.700000 0.706867
959.800000 0.258634
959.900000 0.442313
960.000000 0.602016
960.100000 0.512875
960.200000 0.073858
960.300000 0.558081
960.400000 0.702553
960.500000 0.690280
960.600000 0.299304
960.700000 0.312127
960.800000 0.376359
960.900000 0.336770
961.000000 0.357294
961.100000 0.292312
961.200000 0.203229
961.300000 0.379355
961.400000 0.644873
961.500000 0.429305
961.600000 0.308091
961.700000 0.390055
961.800000 0.322890
961.900000 0.068582
962.000000 0.315531
962.100000 0.279625
962.200000 0.360570
962.300000 0.140795
962.400000 0.860645
962.500000 0.240086
962.600000 0.287271
962.700000 0.445940
962.800000 0.093899
962.900000 0.547081
963.000000 0.043569
963.100000 0.487179
963.200000 0.455480
963.300000 0.561458
963.400000 0.169546
963.500000 0.169529
963.600000 0.385752
963.700000 0.151140
963.800000 0.217447
963.900000 0.554172
964.000000 0.077955
964.100000 0.332600
964.200000 0.604624
964.300000 0.224663
964.400000 0.345603
964.500000 0.735416
964.600000 0.370306
964.700000 0.264908
964.800000 0.513643
964.900000 0.487416
965.000000 0.073978
965.100000 0.645872
965.200000 0.817125
965.300000 0.804552
965.400000 0.582689
965.500000 0.824193
965.600000 0.360183
965.700000 0.555343
965.800000 0.364586
965.900000 0.198876
966.000000 0.470285
966.100000 0.367739
966.200000 0.178994
966.300000 0.431520
966.400000 1.116304
966.500000 0.665830
966.600000 0.385769
966.700000 0.400723
966.800000 0.399855
966.900000 0.845283
967.000000 0.836702
967.100000 0.721051
967.200000 0.606663
967.300000 0.647057
967.400000 0.148718
967.500000 0.746342
967.600000 0.931847
967.700000 0.373831
967.800000 1.140490
967.900000 0.169572
968.000000 0.245157
968.100000 0.944022
968.200000 0.254996
968.300000 0.427614
968.400000 0.919777
968.500000 0.917810
968.600000 0.458158
968.700000 0.345174
968.800000 0.788421
968.900000 0.518938
969.000000 0.163229
969.100000 0.530026
969.200000 0.466914
969.300000 0.593721
969.400000 0.746872
969.500000 0.861026
969.600000 0.148184
969.700000 0.510076
969.800000 0.810490
969.900000 0.305420
970.000000 0.580650
970.100000 0.965649
970.200000 0.310963
970.300000 0.830581
970.400000 0.847376
970.500000 0.456796
970.600000 0.900054
970.700000 0.686995
970.800000 0.159789
970.900000 0.724188
971.000000 0.214127
971.100000 0.843802
971.200000 0.761638
971.300000 0.669876
971.400000 0.413530
971.500000 0.883694
971.600000 0.480205
971.700000 0.272291
971.800000 0.643834
971.900000 0.804203
972.000000 0.567053
972.100000 0.507711
972.200000 0.603914
972.300000 0.837253
972.400000 0.230534
972.500000 0.394037
972.600000 0.282549
972.700000 0.541079
972.800000 0.525780
972.900000 0.191947
973.000000 0.372895
973.100000 0.760572
973.200000 0.360233
973.300000 0.225441
973.400000 0.981115
973.500000 0.142476
973.600000 0.601702
973.700000 0.836952
973.800000 0.795172
973.900000 0.141068
974.000000 0.566540
974.100000 0.520942
974.200000 0.405632
974.300000 0.781531
974.400000 0.313709
974.500000 0.582328
974.600000 0.478364
974.700000 0.263518
974.800000 0.533683
974.900000 0.508536
975.000000 0.230860
975.100000 0.924800
975.200000 0.674868
975.300000 1.046814
975.400000 0.486185
975.500000 0.406983
975.600000 0.630172
975.700000 0.466313
975.800000 0.477831
975.900000 1.240326
976.000000 0.773891
976.100000 0.339025
976.200000 0.494812
976.300000 0.386331
976.400000 0.851582
976.500000 0.403564
976.600000 0.691207
976.700000 0.432040
976.800000 0.592734
976.900000 0.611965
977.000000 0.154982
977.100000 0.447248
977.200000 0.580141
977.300000 0.296067
977.400000 0.684096
977.500000 0.830813
977.600000 0.757432
977.700000 0.116399
977.800000 0.450922
977.900000 0.078365
978.000000 1.120984
978.100000 0.225150
978.200000 0.734190
978.300000 0.959297
978.400000 0.515909
978.500000 0.520601
978.600000 0.359691
978.700000 0.071696
978.800000 0.573568
978.900000 1.144406
979.000000 0.417959
979.100000 0.185048
979.200000 1.187205
979.300000 0.515431
979.400000 0.699850
979.500000 1.011073
979.600000 0.305988
979.700000 0.607814
979.800000 0.327128
979.900000 0.817752
980.000000 0.656460
980.100000 0.652465
980.200000 0.366645
980.300000 0.035218
980.400000 0.533454
980.500000 0.293124
980.600000 0.117201
980.700000 0.522365
980.800000 0.180009
980.900000 0.279453
981.000000 0.971774
981.100000 0.442801
981.200000 0.684337
981.300000 0.599429
981.400000 0.427365
981.500000 0.769829
981.600000 0.276516
981.700000 0.107034
981.800000 0.119561
981.900000 0.489137
982.000000 0.297675
982.100000 0.247564
982.200000 0.408831
982.300000 0.166176
982.400000 0.526329
982.500000 0.834849
982.600000 0.462392
982.700000 0.093521
982.800000 0.338591
982.900000 0.793891
983.000000 0.711796
983.100000 0.363506
983.200000 1.626360
983.300000 0.274055
983.400000 0.414447
983.500000 1.358850
983.600000 0.368400
983.700000 0.831924
983.800000 0.833139
983.900000 0.695396
984.000000 0.643238
984.100000 0.789848
984.200000 0.605915
984.300000 0.730644
984.400000 1.190551
984.500000 0.441015
984.600000 0.015690
984.700000 0.180555
984.800000 0.626887
984.900000 0.787024
985.000000 0.846611
985.100000 0.899846
985.200000 0.382074
985.300000 0.352338
985.400000 0.215684
985.500000 0.526438
985.600000 0.462793
985.700000 0.783921
985.800000 0.696090
985.900000 0.847152
986.000000 0.433163
986.100000 0.917589
986.200000 0.570188
986.300000 0.448208
986.400000 0.381989
986.500000 0.459599
986.600000 0.886954
986.700000 0.683850
986.800000 0.522168
986.900000 0.995474
987.000000 0.260797
987.100000 0.428774
987.200000 0.548517
987.300000 0.419316
987.400000 0.688694
987.500000 0.447324
987.600000 0.403937
987.700000 0.843541
987.800000 0.818603
987.900000 0.302069
988.000000 0.443798
988.100000 0.498769
988.200000 1.200256
988.300000 0.196680
988.400000 0.343461
988.500000 0.653181
988.600000 0.915882
988.700000 0.802209
988.800000 0.351779
988.900000 0.977342
989.000000 0.739100
989.100000 1.207535
989.200000 0.504041
989.300000 0.058789
989.400000 0.380995
989.500000 1.091902
989.600000 0.458517
989.700000 0.620418
989.800000 0.860279
989.900000 0.478305
990.000000 0.700381
990.100000 1.057399
990.200000 1.137019
990.300000 0.581210
990.400000 1.446872
990.500000 0.575704
990.600000 0.287444
990.700000 0.378350
990.800000 0.547729
990.900000 0.388857
991.000000 0.614382
991.100000 0.637769
991.200000 0.805151
991.300000 0.218517
991.400000 0.518122
991.500000 0.510725
991.600000 0.897537
991.700000 0.521890
991.800000 0.679144
991.900000 0.698676
992.000000 0.601724
992.100000 0.838190
992.200000 0.822922
992.300000 0.653551
992.400000 0.789767
992.500000 0.376945
992.600000 0.583055
992.700000 0.326295
992.800000 0.695048
992.900000 0.528024
993.000000 0.644707
993.100000 0.640601
993.200000 0.430801
993.300000 0.791799
993.400000 0.245527
993.500000 0.158761
993.600000 0.466697
993.700000 0.460164
993.800000 0.967618
993.900000 0.175688
994.000000 0.389397
994.100000 0.731007
994.200000 0.497672
994.300000 1.268961
994.400000 0.514573
994.500000 0.454961
994.600000 0.688403
994.700000 0.754124
994.800000 0.195503
994.900000 0.795564
995.000000 0.270336
995.100000 0.710833
995.200000 0.180195
995.300000 0.875151
995.400000 0.938568
995.500000 0.795508
995.600000 0.346120
995.700000 0.212444
995.800000 0.164181
995.900000 0.084413
996.000000 0.380448
996.100000 1.213326
996.200000 1.226794
996.300000 1.351289
996.400000 0.602979
996.500000 1.290251
996.600000 1.334085
996.700000 0.721496
996.800000 0.466478
996.900000 0.112618
997.000000 1.357748
997.100000 0.845160
997.200000 0.344052
997.300000 0.906114
997.400000 0.774131
997.500000 0.447124
997.600000 0.362848
997.700000 0.789164
997.800000 0.699546
997.900000 0.931486
998.000000 0.554165
998.100000 1.326612
998.200000 0.574526
998.300000 0.512684
998.400000 0.813363
998.500000 0.355027
998.600000 0.677250
998.700000 0.455039
998.800000 0.763023
998.900000 0.402384
999.000000 0.401806
999.100000 0.182635
999.200000 0.581561
999.300000 0.415292
999.400000 0.558277
999.500000 0.684928
999.600000 0.426333
999.700000 0.503155
999.800000 1.182959
999.900000 1.003739
1000.000000 68.000476
1000.100000 0.986832
1000.200000 1.191963
1000.300000 0.484485
1000.400000 0.409435
1000.500000 0.703669
1000.600000 0.555066
1000.700000 0.401663
1000.800000 0.574499
1000.900000 0.163819
1001.000000 0.411098
1001.100000 0.398782
1001.200000 0.745302
1001.300000 0.443194
1001.400000 0.677146
1001.500000 0.366369
1001.600000 0.795869
1001.700000 0.501358
1001.800000 0.589660
1001.900000 1.319631
1002.000000 0.554732
1002.100000 0.920758
1002.200000 0.703767
1002.300000 0.807720
1002.400000 0.344546
1002.500000 0.428301
1002.600000 0.773528
1002.700000 0.899675
1002.800000 0.362502
1002.900000 0.833651
1003.000000 1.343330
1003.100000 0.116137
1003.200000 0.473377
1003.300000 0.740302
1003.400000 1.335332
1003.500000 1.271669
1003.600000 0.594354
1003.700000 1.364345
1003.800000 1.226161
1003.900000 1.204477
1004.000000 0.397083
1004.100000 0.094517
1004.200000 0.173272
1004.300000 0.231188
1004.400000 0.363637
1004.500000 0.797062
1004.600000 0.920064
1004.700000 0.882874
1004.800000 0.194067
1004.900000 0.727648
1005.000000 0.273192
1005.100000 0.813510
1005.200000 0.197532
1005.300000 0.747649
1005.400000 0.706912
1005.500000 0.451044
1005.600000 0.495844
1005.700000 1.276261
1005.800000 0.516458
1005.900000 0.746880
1006.000000 0.370858
1006.100000 0.182486
1006.200000 0.980583
1006.300000 0.455685
1006.400000 0.466425
1006.500000 0.140944
1006.600000 0.248166
1006.700000 0.776065
1006.800000 0.412260
1006.900000 0.643730
1007.000000 0.644359
1007.100000 0.510012
1007.200000 0.685290
1007.300000 0.329658
1007.400000 0.597254
1007.500000 0.392070
1007.600000 0.790585
1007.700000 0.638743
1007.800000 0.824160
1007.900000 0.850861
1008.000000 0.614661
1008.100000 0.696691
1008.200000 0.686332
1008.300000 0.519733
1008.400000 0.878798
1008.500000 0.503608
1008.600000 0.535881
1008.700000 0.205559
1008.800000 0.815904
1008.900000 0.634022
1009.000000 0.612171
1009.100000 0.401745
1009.200000 0.558632
1009.300000 0.364667
1009.400000 0.287054
1009.500000 0.561044
1009.600000 1.430835
1009.700000 0.598785
1009.800000 1.118529
1009.900000 1.052277
1010.000000 0.719174
1010.100000 0.465535
1010.200000 0.860624
1010.300000 0.623664
1010.400000 0.441526
1010.500000 1.108747
1010.600000 0.389416
1010.700000 0.041079
1010.800000 0.501799
1010.900000 1.209102
1011.000000 0.720267
1011.100000 0.964503
1011.200000 0.341945
1011.300000 0.806404
1011.400000 0.920579
1011.500000 0.671261
1011.600000 0.358957
1011.700000 0.215006
1011.800000 1.194435
1011.900000 0.485743
1012.000000 0.442968
1012.100000 0.289212
1012.200000 0.836758
1012.300000 0.831519
1012.400000 0.387824
1012.500000 0.431432
1012.600000 0.704444
1012.700000 0.429065
1012.800000 0.529745
1012.900000 0.411955
1013.000000 0.273619
1013.100000 0.988107
1013.200000 0.524866
1013.300000 0.679284
1013.400000 0.875935
1013.500000 0.477930
1013.600000 0.376104
1013.700000 0.446449
1013.800000 0.579131
1013.900000 0.936179
1014.000000 0.451431
1014.100000 0.862603
1014.200000 0.700049
1014.300000 0.771192
1014.400000 0.448934
1014.500000 0.531679
1014.600000 0.229671
1014.700000 0.365027
1014.800000 0.400901
1014.900000 0.904302
1015.000000 0.833388
1015.100000 0.797490
1015.200000 0.645613
1015.300000 0.161751
1015.400000 0.028339
1015.500000 0.434767
1015.600000 1.201093
1015.700000 0.712172
1015.800000 0.620511
1015.900000 0.786678
1016.000000 0.649797
1016.100000 0.691700
1016.200000 0.817800
1016.300000 0.818028
1016.400000 0.353806
1016.500000 1.352720
1016.600000 0.421899
1016.700000 0.259584
1016.800000 1.608214
1016.900000 0.361983
1017.000000 0.727152
1017.100000 0.808436
1017.200000 0.324906
1017.300000 0.104300
1017.400000 0.478849
1017.500000 0.817828
1017.600000 0.517271
1017.700000 0.149592
1017.800000 0.390014
1017.900000 0.231172
1018.000000 0.295532
1018.100000 0.472083
1018.200000 0.129944
1018.300000 0.113439
1018.400000 0.294250
1018.500000 0.782784
1018.600000 0.439637
1018.700000 0.589784
1018.800000 0.684685
1018.900000 0.454941
1019.000000 0.977474
1019.100000 0.298260
1019.200000 0.162013
1019.300000 0.505685
1019.400000 0.128427
1019.500000 0.295308
1019.600000 0.514950
1019.700000 0.016610
1019.800000 0.374317
1019.900000 0.669272
1020.000000 0.652219
1020.100000 0.824649
1020.200000 0.343364
1020.300000 0.593626
1020.400000 0.323359
1020.500000 1.001430
1020.600000 0.681583
1020.700000 0.529102
1020.800000 1.183535
1020.900000 0.167653
1021.000000 0.403354
1021.100000 1.130474
1021.200000 0.588694
1021.300000 0.065663
1021.400000 0.377774
1021.500000 0.531205
1021.600000 0.509004
1021.700000 0.952343
1021.800000 0.743998
1021.900000 0.232026
1022.000000 1.111226
1022.100000 0.090959
1022.200000 0.440638
1022.300000 0.135183
1022.400000 0.745015
1022.500000 0.844618
1022.600000 0.702874
1022.700000 0.309059
1022.800000 0.583693
1022.900000 0.431934
1023.000000 0.166493
1023.100000 0.630282
1023.200000 0.576611
1023.300000 0.450774
1023.400000 0.679851
1023.500000 0.414583
1023.600000 0.833143
1023.700000 0.397625
1023.800000 0.483623
1023.900000 0.328322
1024.000000 0.764473
1024.100000 1.239079
1024.200000 0.495792
1024.300000 0.463565
1024.400000 0.617953
1024.500000 0.388218
1024.600000 0.496561
1024.700000 1.064890
1024.800000 0.661778
1024.900000 0.943620
1025.000000 0.222658
1025.100000 0.505437
1025.200000 0.552534
1025.300000 0.281505
1025.400000 0.462458
1025.500000 0.595752
1025.600000 0.311518
1025.700000 0.795038
1025.800000 0.419879
1025.900000 0.513605
1026.000000 0.550937
1026.100000 0.159337
1026.200000 0.801378
1026.300000 0.833044
1026.400000 0.605940
1026.500000 0.125439
1026.600000 0.962311
1026.700000 0.234818
1026.800000 0.366151
1026.900000 0.759156
1027.000000 0.365837
1027.100000 0.195372
1027.200000 0.508181
1027.300000 0.530284
1027.400000 0.301284
1027.500000 0.390070
1027.600000 0.230942
1027.700000 0.856085
1027.800000 0.613909
1027.900000 0.526553
1028.000000 0.575597
1028.100000 0.809017
1028.200000 0.657990
1028.300000 0.258149
1028.400000 0.480622
1028.500000 0.902457
1028.600000 0.405915
1028.700000 0.674139
1028.800000 0.765600
1028.900000 0.840985
1029.000000 0.201501
1029.100000 0.705360
1029.200000 0.178519
1029.300000 0.669773
1029.400000 0.909388
1029.500000 0.470755
1029.600000 0.849094
1029.700000 0.813024
1029.800000 0.325839
1029.900000 0.964270
1030.000000 0.598570
1030.100000 0.298322
1030.200000 0.814692
1030.300000 0.492901
1030.400000 0.143647
1030.500000 0.842254
1030.600000 0.733343
1030.700000 0.591030
1030.800000 0.449977
1030.900000 0.544098
1031.000000 0.170274
1031.100000 0.500092
1031.200000 0.804052
1031.300000 0.342553
1031.400000 0.476996
1031.500000 0.911204
1031.600000 0.933848
1031.700000 0.419025
1031.800000 0.243014
1031.900000 0.925272
1032.000000 0.234705
1032.100000 0.162014
1032.200000 1.152293
1032.300000 0.386923
1032.400000 0.943636
1032.500000 0.730994
1032.600000 0.133330
1032.700000 0.644002
1032.800000 0.590432
1032.900000 0.724348
1033.000000 0.831316
1033.100000 0.837341
1033.200000 0.410775
1033.300000 0.386536
1033.400000 0.367194
1033.500000 0.669894
1033.600000 1.128282
1033.700000 0.417415
1033.800000 0.178138
1033.900000 0.350350
1034.000000 0.453795
1034.100000 0.213335
1034.200000 0.369222
1034.300000 0.569881
1034.400000 0.351123
1034.500000 0.816871
1034.600000 0.599256
1034.700000 0.792800
1034.800000 0.799968
1034.900000 0.643302
1035.000000 0.079023
1035.100000 0.475837
1035.200000 0.502336
1035.300000 0.283277
1035.400000 0.386277
1035.500000 0.750196
1035.600000 0.344984
1035.700000 0.243026
1035.800000 0.597445
1035.900000 0.330870
1036.000000 0.059711
1036.100000 0.535343
1036.200000 0.198632
1036.300000 0.132397
1036.400000 0.367787
1036.500000 0.188264
1036.600000 0.187481
1036.700000 0.559579
1036.800000 0.472142
1036.900000 0.472832
1037.000000 0.037506
1037.100000 0.559425
1037.200000 0.090050
1037.300000 0.437343
1037.400000 0.302007
1037.500000 0.233418
1037.600000 0.855764
1037.700000 0.135884
1037.800000 0.377554
1037.900000 0.298054
1038.000000 0.320631
1038.100000 0.056822
1038.200000 0.317711
1038.300000 0.405858
1038.400000 0.293366
1038.500000 0.439294
1038.600000 0.661389
1038.700000 0.374702
1038.800000 0.184984
1038.900000 0.275480
1039.000000 0.361932
1039.100000 0.349082
1039.200000 0.359646
1039.300000 0.328134
1039.400000 0.298280
1039.500000 0.671423
1039.600000 0.702598
1039.700000 0.557148
1039.800000 0.055522
1039.900000 0.527273
1040.000000 0.598919
1040.100000 0.446378
1040.200000 0.258855
1040.300000 0.708750
1040.400000 0.149221
1040.500000 0.257293
1040.600000 0.418742
1040.700000 0.495704
1040.800000 0.481172
1040.900000 0.195814
1041.000000 0.227368
1041.100000 0.161507
1041.200000 0.601995
1041.300000 0.727335
1041.400000 0.345111
1041.500000 0.272705
1041.600000 0.243697
1041.700000 0.158911
1041.800000 0.161370
1041.900000 0.224896
1042.000000 0.382075
1042.100000 0.355982
1042.200000 0.380554
1042.300000 0.217386
1042.400000 0.484117
1042.500000 0.563617
1042.600000 0.302306
1042.700000 0.222247
1042.800000 0.648801
1042.900000 0.169509
1043.000000 0.291687
1043.100000 0.277310
1043.200000 0.434722
1043.300000 0.541088
1043.400000 0.525423
1043.500000 0.259825
1043.600000 0.233462
1043.700000 0.180089
1043.800000 0.378048
1043.900000 0.145788
1044.000000 1.050391
1044.100000 0.508918
1044.200000 0.216128
1044.300000 0.377346
1044.400000 0.545427
1044.500000 0.261479
1044.600000 0.412457
1044.700000 0.293695
1044.800000 0.230058
1044.900000 0.363984
1045.000000 0.237362
1045.100000 0.637118
1045.200000 0.462758
1045.300000 0.410931
1045.400000 0.286945
1045.500000 0.477273
1045.600000 0.634618
1045.700000 0.564626
1045.800000 0.162067
1045.900000 0.212414
1046.000000 0.371671
1046.100000 0.712386
1046.200000 0.325273
1046.300000 0.641343
1046.400000 0.430012
1046.500000 0.402082
1046.600000 0.154655
1046.700000 0.133276
1046.800000 0.188673
1046.900000 0.162258
1047.000000 0.307234
1047.100000 0.249216
1047.200000 0.271914
1047.300000 0.719939
1047.400000 0.388789
1047.500000 0.376609
1047.600000 0.321442
1047.700000 0.187377
1047.800000 0.304587
1047.900000 0.493156
1048.000000 0.236921
1048.100000 0.358418
1048.200000 0.436933
1048.300000 0.098489
1048.400000 0.394510
1048.500000 0.186608
1048.600000 0.591625
1048.700000 0.415213
1048.800000 0.368371
1048.900000 0.621126
1049.000000 0.323392
1049.100000 0.471901
1049.200000 0.149911
1049.300000 0.695650
1049.400000 0.150177
1049.500000 0.041142
1049.600000 0.262526
1049.700000 0.596906
1049.800000 0.656365
1049.900000 0.153397
1050.000000 0.533625
1050.100000 0.197735
1050.200000 0.419900
1050.300000 0.595613
1050.400000 0.634280
1050.500000 0.515131
1050.600000 0.149135
1050.700000 0.460208
1050.800000 0.115146
1050.900000 0.126996
1051.000000 0.150310
1051.100000 0.553075
1051.200000 0.207731
1051.300000 0.184512
1051.400000 0.313179
1051.500000 0.358888
1051.600000 0.198554
1051.700000 0.185918
1051.800000 0.487787
1051.900000 0.367054
1052.000000 0.434736
1052.100000 0.656845
1052.200000 0.223905
1052.300000 0.130672
1052.400000 0.154773
1052.500000 0.114417
1052.600000 0.107772
1052.700000 0.374206
1052.800000 0.415256
1052.900000 0.208385
1053.000000 0.411516
1053.100000 0.311195
1053.200000 0.625146
1053.300000 0.210209
1053.400000 0.361281
1053.500000 0.191667
1053.600000 0.209002
1053.700000 0.259873
1053.800000 0.396918
1053.900000 0.238662
1054.000000 0.543160
1054.100000 0.202567
1054.200000 0.316404
1054.300000 0.415878
1054.400000 0.105604
1054.500000 0.231402
1054.600000 0.532206
1054.700000 0.236662
1054.800000 0.272424
1054.900000 0.134328
1055.000000 0.336839
1055.100000 0.313210
1055.200000 0.222821
1055.300000 0.269147
1055.400000 0.471374
1055.500000 0.179646
1055.600000 0.123653
1055.700000 0.254257
1055.800000 0.183387
1055.900000 0.349818
1056.000000 0.192399
1056.100000 0.310765
1056.200000 0.504979
1056.300000 0.154294
1056.400000 0.552576
1056.500000 0.179551
1056.600000 0.185091
1056.700000 0.148259
1056.800000 0.197548
1056.900000 0.143728
1057.000000 0.408316
1057.100000 0.463352
1057.200000 0.388318
1057.300000 0.271159
1057.400000 0.175857
1057.500000 0.066489
1057.600000 0.026819
1057.700000 0.138216
1057.800000 0.310395
1057.900000 0.336925
1058.000000 0.402515
1058.100000 0.276478
1058.200000 0.309333
1058.300000 0.175187
1058.400000 0.265756
1058.500000 0.114416
1058.600000 0.517358
1058.700000 0.342230
1058.800000 0.208375
1058.900000 0.148300
1059.000000 0.428442
1059.100000 0.108421
1059.200000 0.168635
1059.300000 0.402655
1059.400000 0.322967
1059.500000 0.149641
1059.600000 0.229566
1059.700000 0.105450
1059.800000 0.330287
1059.900000 0.181149
1060.000000 0.186487
1060.100000 0.169073
1060.200000 0.436593
1060.300000 0.263950
1060.400000 0.358860
1060.500000 0.282365
1060.600000 0.296717
1060.700000 0.251201
1060.800000 0.033905
1060.900000 0.111856
1061.000000 0.087829
1061.100000 0.145030
1061.200000 0.072351
1061.300000 0.063746
1061.400000 0.109871
1061.500000 0.155194
1061.600000 0.198036
1061.700000 0.078584
1061.800000 0.069544
1061.900000 0.208617
1062.000000 0.474217
1062.100000 0.338969
1062.200000 0.330076
1062.300000 0.154372
1062.400000 0.117824
1062.500000 0.341655
1062.600000 0.056418
1062.700000 0.315611
1062.800000 0.329543
1062.900000 0.181515
1063.000000 0.382728
1063.100000 0.068746
1063.200000 0.140396
1063.300000 0.387632
1063.400000 0.295739
1063.500000 0.181212
1063.600000 0.253456
1063.700000 0.240093
1063.800000 0.272438
1063.900000 0.238741
1064.000000 0.121718
1064.100000 0.162908
1064.200000 0.257655
1064.300000 0.214831
1064.400000 0.226526
1064.500000 0.228211
1064.600000 0.307573
1064.700000 0.121516
1064.800000 0.286160
1064.900000 0.269063
1065.000000 0.139942
1065.100000 0.223962
1065.200000 0.244050
1065.300000 0.121132
1065.400000 0.104069
1065.500000 0.083866
1065.600000 0.053355
1065.700000 0.155585
1065.800000 0.312609
1065.900000 0.317383
1066.000000 0.154133
1066.100000 0.059903
1066.200000 0.146453
1066.300000 0.196048
1066.400000 0.309077
1066.500000 0.255331
1066.600000 0.149963
1066.700000 0.070976
1066.800000 0.358916
1066.900000 0.094280
1067.000000 0.303834
1067.100000 0.216129
1067.200000 0.289600
1067.300000 0.275379
1067.400000 0.227039
1067.500000 0.325647
1067.600000 0.181607
1067.700000 0.365122
1067.800000 0.334953
1067.900000 0.091960
1068.000000 0.159248
1068.100000 0.246660
1068.200000 0.141954
1068.300000 0.227699
1068.400000 0.510470
1068.500000 0.092999
1068.600000 0.064553
1068.700000 0.193821
1068.800000 0.208001
1068.900000 0.400597
1069.000000 0.236005
1069.100000 0.201320
1069.200000 0.284264
1069.300000 0.222031
1069.400000 0.142840
1069.500000 0.215434
1069.600000 0.148096
1069.700000 0.096362
1069.800000 0.187597
1069.900000 0.225325
1070.000000 0.248855
1070.100000 0.113082
1070.200000 0.180108
1070.300000 0.169368
1070.400000 0.195646
1070.500000 0.237178
1070.600000 0.213285
1070.700000 0.122884
1070.800000 0.231242
1070.900000 0.222121
1071.000000 0.275939
1071.100000 0.274457
1071.200000 0.196285
1071.300000 0.149708
1071.400000 0.140944
1071.500000 0.089392
1071.600000 0.201127
1071.700000 0.181846
1071.800000 0.054068
1071.900000 0.258511
1072.000000 0.210333
1072.100000 0.170992
1072.200000 0.202212
1072.300000 0.083847
1072.400000 0.097382
1072.500000 0.181131
1072.600000 0.213148
1072.700000 0.138995
1072.800000 0.166611
1072.900000 0.148007
1073.000000 0.161953
1073.100000 0.241856
1073.200000 0.191106
1073.300000 0.123524
1073.400000 0.154682
1073.500000 0.061748
1073.600000 0.084110
1073.700000 0.160516
1073.800000 0.151534
1073.900000 0.265527
1074.000000 0.154600
1074.100000 0.143229
1074.200000 0.111621
1074.300000 0.135780
1074.400000 0.123808
1074.500000 0.289748
1074.600000 0.184393
1074.700000 0.214022
1074.800000 0.145488
1074.900000 0.176788
1075.000000 0.209463
1075.100000 0.120671
1075.200000 0.217651
1075.300000 0.252122
1075.400000 0.213429
1075.500000 0.234758
1075.600000 0.170301
1075.700000 0.227858
1075.800000 0.228343
1075.900000 0.213742
1076.000000 0.147132
1076.100000 0.219059
1076.200000 0.267723
1076.300000 0.184753
1076.400000 0.224450
1076.500000 0.234943
1076.600000 0.100216
1076.700000 0.188711
1076.800000 0.323267
1076.900000 0.208087
1077.000000 0.132564
1077.100000 0.132457
1077.200000 0.116871
1077.300000 0.075600
1077.400000 0.190304
1077.500000 0.170271
1077.600000 0.211226
1077.700000 0.236856
1077.800000 0.163425
1077.900000 0.074464
1078.000000 0.230078
1078.100000 0.174568
1078.200000 0.162314
1078.300000 0.212502
1078.400000 0.195472
1078.500000 0.109069
1078.600000 0.194915
1078.700000 0.170506
1078.800000 0.108816
1078.900000 0.163093
1079.000000 0.170418
1079.100000 0.184857
1079.200000 0.256098
1079.300000 0.077033
1079.400000 0.252944
1079.500000 0.162327
1079.600000 0.216698
1079.700000 0.214112
1079.800000 0.180954
1079.900000 0.145834
1080.000000 0.183175
1080.100000 0.203677
1080.200000 0.073747
1080.300000 0.289194
1080.400000 0.215673
1080.500000 0.210025
1080.600000 0.152839
1080.700000 0.183007
1080.800000 0.131873
1080.900000 0.147149
1081.000000 0.163370
1081.100000 0.149352
1081.200000 0.249970
1081.300000 0.105057
1081.400000 0.108651
1081.500000 0.177849
1081.600000 0.116348
1081.700000 0.133016
1081.800000 0.214901
1081.900000 0.138478
1082.000000 0.201267
1082.100000 0.249011
1082.200000 0.223181
1082.300000 0.098078
1082.400000 0.152309
1082.500000 0.186022
1082.600000 0.174781
1082.700000 0.089449
1082.800000 0.238823
1082.900000 0.252343
1083.000000 0.190200
1083.100000 0.200507
1083.200000 0.169866
1083.300000 0.110187
1083.400000 0.126410
1083.500000 0.117213
1083.600000 0.258240
1083.700000 0.162548
1083.800000 0.149011
1083.900000 0.054805
1084.000000 0.134585
1084.100000 0.085940
1084.200000 0.174002
1084.300000 0.188729
1084.400000 0.148646
1084.500000 0.041618
1084.600000 0.163730
1084.700000 0.187997
1084.800000 0.160257
1084.900000 0.099372
1085.000000 0.188496
1085.100000 0.180265
1085.200000 0.153767
1085.300000 0.160488
1085.400000 0.137245
1085.500000 0.077334
1085.600000 0.160052
1085.700000 0.121410
1085.800000 0.146108
1085.900000 0.111697
1086.000000 0.139488
1086.100000 0.163907
1086.200000 0.120785
1086.300000 0.138325
1086.400000 0.149551
1086.500000 0.099535
1086.600000 0.189239
1086.700000 0.104368
1086.800000 0.161070
1086.900000 0.132988
1087.000000 0.118213
1087.100000 0.140268
1087.200000 0.116250
1087.300000 0.112575
1087.400000 0.126739
1087.500000 0.117076
1087.600000 0.166533
1087.700000 0.112026
1087.800000 0.102897
1087.900000 0.135101
1088.000000 0.141093
1088.100000 0.171721
1088.200000 0.129577
1088.300000 0.068336
1088.400000 0.149975
1088.500000 0.197818
1088.600000 0.166666
1088.700000 0.107633
1088.800000 0.124615
1088.900000 0.119383
1089.000000 0.175678
1089.100000 0.090877
1089.200000 0.106462
1089.300000 0.133255
1089.400000 0.160771
1089.500000 0.169577
1089.600000 0.228022
1089.700000 0.095213
1089.800000 0.103460
1089.900000 0.134773
1090.000000 0.079085
1090.100000 0.104729
1090.200000 0.179747
1090.300000 0.125095
1090.400000 0.123290
1090.500000 0.142501
1090.600000 0.135960
1090.700000 0.182361
1090.800000 0.155700
1090.900000 0.097207
1091.000000 0.152283
1091.100000 0.212632
1091.200000 0.157437
1091.300000 0.173463
1091.400000 0.139233
1091.500000 0.153723
1091.600000 0.179236
1091.700000 0.109420
1091.800000 0.077862
1091.900000 0.141794
1092.000000 0.088705
1092.100000 0.137230
1092.200000 0.172235
1092.300000 0.132110
1092.400000 0.138656
1092.500000 0.144854
1092.600000 0.160722
1092.700000 0.139552
1092.800000 0.178430
1092.900000 0.121803
1093.000000 0.145878
1093.100000 0.173707
1093.200000 0.122725
1093.300000 0.098456
1093.400000 0.128381
1093.500000 0.171077
1093.600000 0.186413
1093.700000 0.112825
1093.800000 0.170393
1093.900000 0.145908
1094.000000 0.155030
1094.100000 0.154697
1094.200000 0.143319
1094.300000 0.149683
1094.400000 0.114048
1094.500000 0.155697
1094.600000 0.134964
1094.700000 0.098593
1094.800000 0.136082
1094.900000 0.086510
1095.000000 0.158119
1095.100000 0.094359
1095.200000 0.057527
1095.300000 0.178926
1095.400000 0.097605
1095.500000 0.141467
1095.600000 0.124466
1095.700000 0.094134
1095.800000 0.117202
1095.900000 0.138958
1096.000000 0.120991
1096.100000 0.086369
1096.200000 0.093868
1096.300000 0.149214
1096.400000 0.120034
1096.500000 0.166817
1096.600000 0.189187
1096.700000 0.115757
1096.800000 0.125191
1096.900000 0.142305
1097.000000 0.138153
1097.100000 0.098987
1097.200000 0.181889
1097.300000 0.070664
1097.400000 0.118512
1097.500000 0.115271
1097.600000 0.125919
1097.700000 0.123670
1097.800000 0.053338
1097.900000 0.098404
1098.000000 0.093699
1098.100000 0.113335
1098.200000 0.137649
1098.300000 0.103375
1098.400000 0.088262
1098.500000 0.130027
1098.600000 0.075491
1098.700000 0.142559
1098.800000 0.099656
1098.900000 0.171251
1099.000000 0.069434
1099.100000 0.053190
1099.200000 0.129056
1099.300000 0.128348
1099.400000 0.151532
1099.500000 0.096778
1099.600000 0.183559
1099.700000 0.116783
1099.800000 0.127368
1099.900000 0.152651
1100.000000 0.138285

